Physical Results from 2+1 Flavor Domain Wall QCD and SU(2) Chiral Perturbation Theory

We have simulated QCD using 2+1 flavors of domain wall quarks on a $(2.74 {\rm fm})^3$ volume with an inverse lattice scale of $a^{-1} = 1.729(28)$ GeV. The up and down (light) quarks are degenerate in our calculations and we have used four values for the ratio of light quark masses to the strange (heavy) quark mass in our simulations: 0.217, 0.350, 0.617 and 0.884. We have measured pseudoscalar meson masses and decay constants, the kaon bag parameter $B_K$ and vector meson couplings. We have used SU(2) chiral perturbation theory, which assumes only the up and down quark masses are small, and SU(3) chiral perturbation theory to extrapolate to the physical values for the light quark masses. While next-to-leading order formulae from both approaches fit our data for light quarks, we find the higher order corrections for SU(3) very large, making such fits unreliable. We also find that SU(3) does not fit our data when the quark masses are near the physical strange quark mass. Thus, we rely on SU(2) chiral perturbation theory for accurate results. We use the masses of the $\Omega$ baryon, and the $\pi$ and $K$ mesons to set the lattice scale and determine the quark masses. We then find $f_\pi = 124.1(3.6)_{\rm stat}(6.9)_{\rm syst} {\rm MeV}$, $f_K = 149.6(3.6)_{\rm stat}(6.3)_{\rm syst} {\rm MeV}$ and $f_K/f_\pi = 1.205(0.018)_{\rm stat}(0.062)_{\rm syst}$. Using non-perturbative renormalization to relate lattice regularized quark masses to RI-MOM masses, and perturbation theory to relate these to $\bar{\rm MS}$ we find $ m_{ud}^{\bar{\rm MS}}(2 {\rm GeV}) = 3.72(0.16)_{\rm stat}(0.33)_{\rm ren}(0.18)_{\rm syst} {\rm MeV}$ and $m_{s}^{\bar{\rm MS}}(2 {\rm GeV}) = 107.3(4.4)_{\rm stat}(9.7)_{\rm ren}(4.9)_{\rm syst} {\rm MeV}$.

==> fig/tau_005_20.dat <==
@type xydydy
0  10  2.88658e-14  2.9976e-14
1  11.6412  1.36908  1.36908
2  13.9569  2.42454  2.42454
3  10.8224  2.93001  2.93001
4  10.3368  3.60213  3.60213
5  6.86818  3.67377  3.67377
6  6.638  4.15339  4.15339
7  5.69326  4.33791  4.33791
8  6.40858  4.69508  4.69508
9  4.89618  5.51909  5.51909
10  6.61186  6.74612  6.74612
11  8.49732  6.93788  6.93788
12  8.91917  6.53294  6.53294
13  8.72445  6.86146  6.86146
14  7.74777  7.31029  7.31029
15  8.89527  9.79033  9.79033
16  6.8415  10.695  10.695
17  7.38716  10.9804  10.9804
18  7.1219  9.73874  9.73874
19  8.91712  8.70284  8.70284
20  10.4673  10.3241  10.3241
21  10.8899  12.9172  12.9172
22  10.4243  14.3298  14.3298
23  9.41798  13.5116  13.5116
24  6.80515  13.0801  13.0801
25  6.17467  13.8899  13.8899
26  5.37877  14.0646  14.0646
27  4.97763  14.1398  14.1398
28  3.98907  14.4776  14.4776
29  4.74983  15.5168  15.5168
30  7.2411  16.0432  16.0432
31  4.06  15.4974  15.4974
32  4.45338  15.327  15.327
33  5.53594  16.2362  16.2362
34  7.16076  17.9102  17.9102
35  7.37875  17.565  17.565
36  7.20002  18.8968  18.8968
37  5.17009  19.2475  19.2475
38  2.37792  21.3025  21.3025
39  -0.210619  22.1527  22.1527
40  1.33053  21.5028  21.5028
41  2.14875  21.3642  21.3642
42  0.81556  23.6915  23.6915
43  -2.01937  26.9868  26.9868
44  -1.87828  27.9211  27.9211
45  -2.09208  28.776  28.776
46  -1.83215  28.5601  28.5601
47  -2.26115  29.9145  29.9145
48  -2.12066  25.8554  25.8554
49  -2.8286  27.9066  27.9066
&


==> fig/topology/l24t64_b213_ls16_mu0.005_ms0.04.5li_5li_30_quo.dat <==
890 -1.0304010334
895 -7.97703968676
900 -1.03963655723
905 -2.86524536247
910 -1.39204210244
915 0.0946167128341
920 3.03394172928
925 0.977903137163
930 1.00838239873
935 6.95350951161
940 6.91569584485
945 5.23551778683
950 3.9994734199
955 1.017038079
960 3.89901157261
965 -0.966927181648
970 -1.03494350163
975 -4.91472833745
980 -3.62494595171
985 -4.01040451124
990 -2.03585933779
995 -2.03696375477
1000 -2.04344616749
1005 -1.05868319774
1010 -1.01254412068
1015 -2.98271496448
1020 4.01728953236
1025 6.99550077398
1030 9.06769372335
1035 8.05520123883
1040 6.03490286221
1045 4.06082067799
1050 1.5063430689
1055 3.12104867742
1060 0.0092652473375
1065 1.95183284429
1070 3.01151263483
1075 0.0153981547037
1080 -3.03578175668
1085 1.96435968571
1090 5.96982181111
1095 1.04351651691
1100 1.96888627998
1105 2.97540794963
1110 3.99471923086
1115 3.00562981512
1120 5.03393242856
1125 3.91094519715
1130 -2.16482992446
1135 2.0020634309
1140 1.95986230682
1145 3.02083537602
1150 2.01816337812
1155 8.96576894312
1160 9.9823983505
1165 5.0323088536
1170 -0.0368762838926
1175 0.90397423319
1180 4.12391931147
1185 -1.00173390244
1190 -2.1084331622
1195 -3.99281385604
1200 -3.42602256567
1205 -5.00648776444
1215 -9.00628536104
1220 -10.0109272822
1230 -0.979924563038
1235 -3.02115016365
1240 -3.03054669103
1245 -7.96013977836
1250 2.9335360848
1255 1.0803904972
1260 1.96502580215
1265 7.02780014397
1270 4.9396662402
1275 -2.00418915116
1280 -0.962713335801
1285 -6.01392321763
1290 -0.996616963967
1295 -6.00807563139
1300 -10.966727718
1305 -6.94915232414
1310 -3.00467790615
1315 -8.94071825526
1320 -5.87675206893
1325 -2.00060081091
1330 -6.93740654084
1335 -0.0289341076467
1340 0.953461734979
1345 2.99365485993
1350 -5.95810080415
1355 -12.006797381
1360 -8.81902255277
1365 1.17984505045
1370 -7.00505556534
1375 -4.01669969086
1380 0.941511137296
1385 -1.08387273329
1390 1.01241392386
1395 -5.02391704041
1400 -4.04441005542
1405 -8.99701308454
1410 -6.00917823622
1415 -10.0062547961
1420 -3.96688953928
1425 5.9175737775
1430 7.00504724604
1435 2.98555259793
1440 -4.00400602438
1445 -3.97741684577
1450 -8.01342938352
1455 0.0170189738399
1460 4.04520560096
1465 -0.0009321206111
1470 3.04300739365
1475 -0.965329253877
1480 -1.04500146003
1485 1.0025762994
1490 -2.94484110687
1495 2.06296667195
1500 -1.913362633
1505 3.01076735381
1510 1.94443489785
1515 7.93469693949
1520 7.02247040811
1525 3.01739012818
1530 -7.8908696532
1535 -2.06375813791
1540 -1.9410308268
1545 2.01338159041
1550 -3.87774887115
1555 -3.13299342902
1560 4.97468385882
1565 2.97428859698
1570 -0.0578199831888
1575 -3.65730108943
1580 -4.22783169829
1585 1.93830885143
1590 3.99645206442
1595 2.01454848022
1600 1.97465670417
1605 2.17989179734
1610 2.03402123295
1615 -2.00928844932
1620 -4.01858811902
1625 0.221298151563
1630 -7.0063180381
1635 -5.98268276054
1640 -1.02445626428
1645 3.9514379183
1650 -7.98051194585
1655 6.99363724012
1660 9.97953367369
1665 5.96481529434
1670 0.981423882959
1675 5.95626210761
1680 8.01559622136
1685 11.9894844063
1690 4.19650693055
1695 2.0426640378
1700 8.97768707248
1705 -7.00503690155
1710 0.957644766747
1715 3.99071207724
1720 5.00355394989
1725 1.99099398201
1730 2.03288083946
1735 6.02887321047
1740 -1.98816434637
1745 -1.95284697682
1750 -2.01327009094
1755 -6.9916796714
1760 -7.99523811204
1765 -5.17199435948
1770 -8.73528497155
1775 -7.22363424788
1780 -7.76649562373
1785 4.00286145302
1790 -1.95104498103
1795 -2.93383172962
1800 2.94460277027
1805 0.0846446749945
1810 -2.00064176163
1815 -1.99743543279
1820 1.10647036614
1825 -1.02432354633
1830 -2.96327088151
1835 -3.87332867475
1840 -0.968111750305
1845 -2.03315455533
1850 -1.85455446401
1855 -2.98090018538
1860 1.11403729248
1865 0.0403282128158
1870 6.96665626534
1875 1.02883369192
1880 -1.99426245719
1885 4.98588517445
1890 5.69835270569
1895 5.00906864282
1900 5.00906864282
1905 5.99191455654
1910 9.714291247
1915 3.06821225859
1920 2.08978086007
1925 3.10446059786
1930 -0.959955524096
1935 -0.981700777069
1940 -1.94774113748
1945 3.82665097736
1950 5.78604937152
1955 0.967557690156
1960 -6.99633285898
1965 -8.94689968819
1970 -6.00736974883
1975 -10.9845462134
1980 -7.98886844557
1985 0.0731164110138
1990 4.95858531298
1995 -0.996457452912
2000 5.78649171265
2005 0.160916749377
2010 3.98364356456
2015 -4.12378523116
2020 -2.09187802604
2025 -1.99530123324
2030 -3.07684158133
2035 -7.9951388325
2040 -1.05302433799
2045 -8.97848020366
2050 -2.9906925294
2055 -3.99443064709
2060 -2.9999608487
2065 4.98900502744
2070 4.96887267984
2075 1.9904248428
2080 -9.84819376002
2085 5.85427441255
2090 -8.00131865141
2095 -3.04450295078
2100 2.90165172628
2105 -1.97147761406
2110 10.9669221862
2115 -0.855112621386
2120 0.978268405043
2125 1.99302579664
2130 -4.92605171743
2135 0.176953765791
2140 -8.99247058569
2145 -5.98723754277
2150 -11.9923203835
2155 -3.04466320172
2160 -7.98042889519
2165 -4.97568062618
2170 -3.99840154703
2175 2.97913602002
2180 3.02044493823
2185 8.02551389137
2190 9.01877677728
2195 5.04553407288
2200 9.96519516207
2205 9.01324645164
2210 14.0148131832
2215 5.01685928802
2220 2.97879205399
2225 -4.01521363736
2230 -0.991811592694
2235 4.00946385289
2240 2.92145270402
2245 5.01429492729
2250 4.9371843522
2255 5.00410123654
2260 9.00404857472
2265 7.99403894748
2270 7.00237455243
2275 2.21561645206
2280 -3.99222142048
2285 -8.05866084583
2290 -11.993267122
2295 -9.02102453439
2300 -3.1379851212
2305 -1.00986143871
2310 5.00134368019
2315 9.94734042133
2320 4.04389457064
2325 7.99140645552
2330 0.0934681000115
2335 4.02477388927
2340 3.01568769976
2345 5.01729186327
2350 1.17858629206
2355 1.02521002901
2360 6.99483946108
2365 8.91266932348
2370 6.93078903698
2375 0.477223730996
2380 -1.95281410432
2385 5.01140273941
2390 -1.97911291732
2395 -3.9543069117
2400 -0.963114078819
2405 3.01617416445
2410 3.99091678193
2415 4.06167848592
2420 -2.94908788559
2425 -0.879301867029
2430 7.97981650601
2435 5.99677633354
2440 1.99364173087
2445 -1.63258037785
2450 -0.991935134447
2455 6.0333545191
2460 8.06010079768
2465 7.84665423028
2470 10.9871934051
2475 7.00884111604
2480 11.0121258128
2485 14.9881340593
2490 8.98346353941
2495 6.0509164817
2500 8.95807863336
2505 8.03385770676
2510 6.99964596036
2515 0.0113582340675
2520 -0.954182440192
2525 2.91757569669
2530 -0.0378815714362
2535 -0.0456060904261
2540 -10.990091679
2545 -10.0719695
2550 -1.00680697657
2555 -0.90115019774
2560 -0.977726203586
2565 -4.00255131054
2570 3.98074053861
2575 1.00178938068
2580 -1.00607473213
2585 0.005693845876
2590 5.13290139886
2595 -11.0947236956
2600 7.12486550086
2605 8.98084060562
2610 6.99876295449
2615 5.13350303134
2620 3.91892397721
2625 11.0058010775
2630 6.95946670336
2635 5.94726154043
2640 -1.9856238457
2645 -7.99420842923
2650 -2.99184746476
2655 -7.88923320352
2660 0.0538149251724
2665 2.97971426596
2670 -5.95724132387
2675 -1.97556017665
2680 -5.02587685702
2685 -11.9687004087
2690 -3.04917301614
2695 -5.04575837621
2700 -7.00441166697
2705 -5.9538955496
2710 -4.02939822491
2715 -3.99942224008
2720 -2.03702045177
2725 -9.00888140399
2730 5.91647041579
2735 -7.9479054138
2740 -3.01525902809
2745 3.01531528479
2750 4.95750746093
2755 -0.0127531197897
2760 -2.98751812981
2765 1.99088245073
2770 -2.93639667983
2775 -2.02594641707
2780 5.97418908407
2785 3.92665510173
2790 0.959469028243
2795 6.81020902955
2800 3.00200311925
2805 -2.04257916036
2810 2.00968963565
2815 -0.983039510532
2820 -2.02973516866
2825 -4.17138517842
2830 -1.02091988813
2835 3.98548844201
2840 2.96632965212
2845 4.98641182382
2850 -0.995532377475
2855 4.95527528074
2860 6.0128270358
2865 -0.903523847624
2870 7.97474503016
2875 2.97602537636
2880 10.9511897618
2885 1.98259322566
2890 6.30872480029
2895 11.9791175261
2900 12.9751316533
2905 3.99684489789
2910 6.02132949829
2915 4.99820027828
2920 0.0019516504083
2925 6.99148875164
2930 9.71623048604
2935 5.01160564731
2940 8.95741169925
2945 1.07346008785
2950 0.998339922454
2955 -0.977824263885
2960 4.9962877851
2965 -1.02805852935
2970 -1.98951325513
2975 2.98500073053
2980 9.93834856756
2985 9.96283505725
2990 5.99446359571
2995 11.9691170813
3000 1.09834338403
3005 2.99766861715
3010 2.00127144146
3015 5.21986041731
3020 -3.02663668589
3025 -0.0352211880723
3030 6.95937033183
3035 11.9799451054
3040 9.00273401986
3045 -0.905780886701
3050 8.99110165857
3055 -1.97448120337
3060 1.99944741498
3065 5.02533445791
3070 14.004678323
3075 5.01424074919
3080 4.95812937936
3085 3.98106168781
3090 -10.9065084971
3095 -3.0036493202
3100 -6.08296191928
3105 -0.0046963534634
3110 0.975614362668
3115 3.98575869293
3120 1.08872040904
3125 0.0391473469062
3130 0.0075901289613
3135 7.84119082653
3140 -5.99833739365
3145 0.996214071328
3150 -2.00918176419
3155 1.05966325906
3160 -2.99162620103
3165 -4.95738215377
3170 -8.92465387848
3175 -4.97717319165
3180 -0.103204842908
3185 -3.12808542579
3190 1.06014477132
3195 -2.00065226499
3200 3.97698848731
3205 6.05818009722
3210 4.08987854617
3215 0.160598560864
3220 8.95709779388
3225 6.0172007208
3230 3.94748313481
3235 8.9594034655
3240 4.00162422226
3245 -4.91322138747
3250 -2.96207363845
3255 -0.984260607722
3260 -1.87548288104
3265 3.98618117553
3270 -2.04168214767
3275 -5.98642443758
3280 -2.97111374637
3285 -2.93842248472
3290 -4.90430744467
3295 -4.99619921297
3300 -12.9479241984
3305 -8.98551326217
3310 -11.9194987554
3315 -1.98486178906
3320 -2.97115373926
3325 -4.98686130385
3330 1.88635477406
3335 0.001183310254
3340 2.01499084784
3345 8.98075121463
3350 2.00307146389
3355 -1.99878602545
3360 -11.9342936675
3365 4.0509015288
3370 -1.04620109419
3375 2.08080907361
3380 2.01103838228
3385 4.98140534813
3390 5.97606366355
3395 2.00232783164
3400 9.97545637567
3405 3.0910337843
3410 7.07674053861
3415 7.01119336464
3420 11.9919176939
3425 2.0127963073
3430 6.09027014295
3435 5.01391836455
3440 11.9973095942
3445 0.0134525700986
3450 5.06478874364
3455 5.03124445489
3460 6.15881560909
3465 5.17828229258
3470 -2.97262896991
3475 8.02643584688
3485 5.89345580192
3490 3.99972531143
3495 0.0416012475263
3500 -5.0056920156
3505 -2.99081123074
3510 -2.96534642969
3515 -4.91948501478
3520 4.99221074881
3525 1.00183870923
3530 -1.05801871856
3535 -8.92059493362
3540 1.0241444043
3545 -0.254725782269
3550 1.97360569083
3555 1.11044900486
3560 -7.92511464323
3565 -1.02055678413
3570 -0.9646068979
3575 2.01527652766
3580 -1.9893810013
3585 1.08102726233
3590 -1.10247359117
3595 -3.07320678239
3600 -10.9486084604
3605 -6.96254419868
3610 -3.00646368052
3615 -2.98917347864
3620 -0.0130744300711
3625 2.95687495568
3630 2.11484005565
3635 1.02312679355
3640 1.02883680753
3645 3.04568623647
3650 -5.09320095106
3655 -6.00324824199
3660 -10.1041591899
3665 -14.982659501
3670 -11.0001278262
3675 -11.0050891293
3680 -12.8976794249
3685 -5.99977175499
3690 -4.05340954929
3695 3.99066245076
3700 4.9919980607
3705 -2.07508919052
3710 0.0715701728036
3715 -1.05799766036
3720 -6.83084789577
3725 -4.84224319292
3730 0.960717009875
3735 2.96026224514
3740 -4.00981395935
3745 1.95222667315
3750 -7.03054557672
3755 -1.08912276338
3760 6.81775429478
3765 -6.93549453714
3770 3.87583693495
3775 3.96943928224
3780 8.99247909589
3785 11.0090493477
3790 17.0046917118
3795 14.0033207405
3800 0.0295173133747
3805 6.93095220282
3810 5.93973684671
3815 -2.97570567133
3820 -1.00343496269
3825 -5.99021088174
3830 -1.07928951985
3835 0.0040784966801
3840 -3.99418911668
3845 1.98918636692
3850 -2.01834390883
3855 0.841367607556
3860 -4.96048432537
3865 1.93103985751
3870 2.98257579919
3875 3.95319775391
3880 3.95624901589
3885 -2.89657951416
3890 -4.00775139102
3895 -4.00647213504
3900 -4.96681214423
3905 -3.15442475411
3910 -7.97712869219
3915 -7.03327255307
3920 -4.99809890611
3925 -4.95575474536
3930 7.98659957372
3935 3.08678964173
3940 6.96709099336
3945 10.9790668233
3950 9.9484296036
3955 11.0269196801
3960 6.98575293711
3965 11.0101583351
3970 0.0676620441634
3975 1.03320037241
3980 10.9783831701
3985 2.03286625706
3990 3.04216494662
3995 -0.060187469446
4000 -5.99504953316
4005 0.963327464882
4010 1.01332202818
4015 0.975951886199
4020 1.91018281216
4025 -2.00216041579
4030 -4.9432729738
4035 -9.55582765169
4040 -10.0192328465
4045 -7.02187272456
4050 -1.04286421834
4055 -4.00582196953
4060 0.0003138619596
4065 4.99541953051
4070 10.9706607285
4075 0.949044775936
4080 0.0441433191201
4085 -6.98161354175
4090 0.978299890583
4095 7.87303401997
4100 -3.99986790489
4105 -2.00019306623
4110 -4.9589359352
4115 -3.77879221938
4120 -1.02285629177
4125 -5.99177176555
4130 -5.98468501923
4135 -2.98873599841
4140 -4.01940635611
4145 0.0095934295658
4150 -0.001701949785
4155 1.01491967218
4160 3.05658833562
4165 -4.00272546468
4170 0.984738540969
4175 -0.97816146415
4180 -1.05131488031
4185 -7.92656221678
4190 -4.99776822982
4195 -6.95117254183
4200 0.968409697096
4205 -1.04972290502
4210 0.0375242643409
4215 4.03276381993
4220 1.99314292575
4225 1.95711674458
4230 -5.77164057822
4235 0.90093738511
4240 -0.0298933941959
4245 -1.99545614322
4250 -4.90266446997
4255 1.00198985527
4260 10.9840421046
4265 13.938882527
4270 9.50445412751
4275 -0.019107418238
4280 -2.96116418269
4285 -2.04143699049
4290 -3.01244226315
4295 5.8525166695
4300 0.0021357858821
4305 -1.9091085701
4310 -2.86058376041
4315 -4.99013458035
4320 -3.90603043643
4325 -1.0109952065
4330 -9.01302318795
4335 -5.004732603
4340 -4.98425027311
4345 -1.02815081226
4350 2.96801612783
4355 -2.00577395724
4360 0.0737510880034
4365 7.95865701117
4370 1.99980087174
4375 4.97413613299
4380 -4.85039764486
4385 -4.04183108339
4390 -2.06692077575
4395 -9.98630279744
4400 -4.92137374434
4405 -6.97060638137
4410 -6.00897617822
4415 -5.9594298704
4420 -4.77202649541
4425 -7.04594461771
4430 -2.02020180508
4435 1.96125607647
4440 -0.0257464333176
4445 0.0276084486988
4450 2.01598186825
4455 6.99406123241
4460 3.95787757873
4465 4.9247917358
4470 10.0339179279
4475 3.97974756368
4480 8.00158414484
4485 7.00428555141
4490 3.98203262288
4495 -1.9993865348
4500 -5.93482881265
4505 -7.0522716752
4510 -7.98869470323
4515 -3.96153735232
4520 -3.00119334906
4525 5.9394318205
4530 4.96873532725
4535 5.98143862258
4540 -2.91628292801
4545 -1.99185264743
4550 4.87062920169
4555 -13.3006614689
4560 -6.96295391727
4565 -5.97253431047
4570 -0.909612638218
4575 0.947470160023
4580 -4.99933515083
4585 3.9810005393
4590 -0.0028227299723
4595 -4.9745896456
4600 8.02787522026
4605 10.5333671137
4610 10.9499094604
4615 0.0228459256106
4620 0.992026652192
4625 8.9477872982
4630 6.97809005097
4635 11.9910041593
4640 4.5599401672
4645 1.98881793875
4650 0.0639082788856
4655 -0.836625859039
4660 -0.0260964526544
4665 1.0370370193
4670 5.03774235379
4675 7.9630195656
4680 12.9874879639
4685 0.0113598123317
4690 3.05390365061
4695 -2.96024184806
4700 -2.99170354607
4705 -2.0464376158
4710 -2.01186337728
4715 -6.92675552153
4720 -0.0055940900969
4725 -1.02745857957
4730 -2.99737809383
4735 5.03157539087
4740 -3.01256232141
4745 5.95566401428
4750 -2.93489930113
4755 -1.93120830018
4760 -6.99115085235
4765 6.983899042
4770 5.01778583418
4775 3.0230420353
4780 -7.01106112515
4785 -0.0242656295146
4790 -4.96691388915
4795 -7.9164375846
4800 3.95694371379
4805 11.9472126884
4810 10.998809772
4815 3.0243886076
4820 3.94902532674
4825 0.04893853407
4830 -2.98227186691
4835 -3.99537516415
4840 -6.97358729004
4845 -6.86679738034
4850 -1.99494604677
4855 -5.02075564946
4860 -6.98506603525
4865 -11.9609361387
4870 -3.99800841841
4875 2.02732535977
4880 -2.02189296053
4885 -0.0368244458033
4890 0.01014428574
4895 6.94294283919
4900 1.98819207796
4905 -3.0182127285
4910 -0.963834896289
4915 0.0234201509072
4920 4.01891470188
4925 2.05757631393
4930 0.866855804365
4935 0.0157773697308
4940 0.0068881056101
4945 4.00336025836
4950 1.00775530661
4955 2.92255383042
4960 2.97742328174
4965 5.05612304846
4970 1.01900520046
4975 2.99075921655
4980 2.86371289921
4985 -2.97310629767
4990 3.05471857041
4995 4.11102375891
5000 5.98005910037
5005 6.97888699158
5010 7.03696559417
5015 -0.0055488653491
5020 3.0026591858
5025 3.00454109308
5030 7.98008521637
5035 8.01377155892
5040 4.96095784173
5045 4.98783957757
5050 6.00310089311
5055 5.12204063373
5060 5.02645925981
5065 2.99648356566
5070 -2.0077698319
5075 -2.12558485078
5080 2.96088170672
5085 -3.00468899997
5090 -2.03174866201
5095 3.99174261225
5100 -0.990383780087
5105 -1.01852006257
5110 -4.9870129291
5115 0.996276711435
5120 0.0319034696703
5125 1.99088907063
5130 1.07621802838
5135 1.08137161782
5140 1.98256927024
5145 5.97187417275
5150 3.01269880505
5155 5.01417301888
5160 10.9736362748
5165 7.99442517651
5170 9.31968819017
5175 9.97355237937
5180 9.01426947197
5185 0.0778549036042
5190 -3.9691418461
5195 -1.01717009269
5200 4.98643085663
5205 0.0351283708129
5210 4.015520438
5215 6.9704465525
5220 7.06704318915
5225 -2.94999131638
5230 1.9960401147
5235 0.018805915124
5240 -2.001830321
5245 -8.85244361922
5250 -3.97241906186
5255 -4.96258392508
5260 -3.93278459208
5265 2.02545044909
5270 0.027505900723
5275 -1.07106165578
5280 -3.0013844524
5285 -0.981087184672
5290 -3.96979897846
5295 0.0646206721503
5300 7.18155083287
5305 4.03377197066
5310 2.00246863561
5315 -0.829552966477
5320 3.00580741513
5325 0.0119817111905
5330 3.0122359163
5335 5.99369203401
5340 -0.992996841323
5345 -0.981601267358
5350 3.02258001313
5355 1.20790264628
5360 -2.96744876086
5365 -5.97255142244
5370 -2.00616433728
5375 -11.9692969949
5380 -7.03491136537
5385 -7.00543186203
5390 -3.00448104662
5395 -3.01606548378
5400 -7.00383951349
5405 -4.0417245367
5410 -5.91208327702
5415 -5.01532632493
5420 -0.991505825452
5425 -3.02816093519
5430 -6.88703460901
5435 -4.97647284369
5440 -4.04868367982
5445 -0.030325612021
5450 -5.0371256911
5455 0.882300691487
5460 -0.985568339573
5465 -6.02074364514
5470 -6.03116875999
5475 2.05533121673
5480 6.98437531385
5485 8.00615336965
5490 -2.04196167423
5495 -3.00699517448
5500 -1.82792768578
5505 -3.05073235145
5510 -3.02195447823
5515 -5.62946744291
5520 -0.010342420883
5525 4.9987268206
5530 -5.01300571549
5535 -3.98527980723
5540 1.01920209245
5545 -0.968484980153
5550 -2.97619434012
5555 6.95275293891
5560 -0.968240706261
5565 3.00530848921
5570 2.39894051197
5575 -1.19580112317
5580 0.955716141968
5585 9.98355453143
5590 5.01319802817
5595 6.85933280839
5600 5.01977478717
5605 7.00855248295
5610 7.05041666454
5615 -1.0297012999
5620 0.0437082752585
5625 4.10530301441
5630 10.8974943045
5635 2.99893248952
5640 6.13845077617
5645 5.98672002466
5650 -2.913704749
5655 2.99005052644
5660 -0.0370987390094
5665 -1.05185847566
5670 0.989503976725
5675 4.98525456874
5680 3.99514455685
5685 2.02002076491
5690 2.91257547029
5695 2.99136032477
5700 -5.98660833293
5705 -11.7256211326
5710 -5.98249153346
5715 1.98703581028
5720 -11.0021227434
5725 -10.0507847397
5730 -11.0540003899
5735 -5.3412954546
5740 4.08419442347
5745 1.95976041915
5750 -4.98580514962
5755 4.99686602089
5760 -7.90994064956
5765 0.027593530183
5770 4.94661742022
5775 5.05106097325
5780 -0.960267775507
5785 4.03389870751
5790 18.9177416374
5795 12.0284271783
5800 9.00094112797
5805 16.7314949845
5810 1.97686211119
5815 4.02323527943
5820 -5.9893132946
5825 -4.92919059022
5830 -2.17049850824
5835 4.96852114361
5840 6.91406298735
5845 1.03042217305
5850 7.78427890467
5855 3.0351210313
5860 5.99290875871
5865 9.98138602702
5870 8.00507269307
5875 9.01034815556
5880 7.98856657033
5885 9.00614665709
5890 8.00530980164
5895 2.11727191872
5900 3.96352694612
5905 -3.08261485667
5910 -0.141643102022
5915 9.99872580707
5920 4.93309607855
5925 6.95238163216
5930 -7.06053654276
5935 -5.04751557788
5940 -8.95417732367
5945 -8.12376714241
5950 -4.01622435444
5955 -5.01768880415
5960 -4.01090581164
5965 -5.98226698849
5970 -3.02286579483
5975 -0.231909620031
5980 1.94948303156
5985 -5.02420910632
5990 -3.98528266622
5995 -3.85956961905
6000 -5.01345371998
6005 2.00359118814
6010 4.00023652151
6015 5.99153299912
6020 2.03580029925
6025 7.07029349259
6030 14.9984810373
6035 11.0328735711
6040 7.99820054437
6045 6.23850708273
6050 0.987826275079
6055 3.9812680377
6060 0.927030241382
6065 2.03564275439
6070 5.00620818547
6075 5.30050921592
6080 5.97909798443
6085 7.96877863325
6090 9.07102188249
6095 8.97699309832
6100 5.03773165531
6105 4.99671296564
6110 4.98845665293
6115 1.97046627999
6120 -0.989581135562
6125 -6.0264974188
6130 -2.03437164508
6135 -0.986822028629
6140 -0.0131848147575
6145 1.95079192568
6150 -3.90944237545
6155 4.9992932056
6160 5.0761418492
6165 5.94299416713
6170 -0.0154360235135
6175 -3.73044952823
6180 2.0378879707
6185 2.99547114381
6190 1.99421462637
6195 7.55138976223
6200 2.9428246114
6205 9.02355972308
6210 10.0599414274
6215 4.00993979279
6220 1.99895203803
6225 -1.99755103569
6230 -2.02906798682
6235 5.04003536344
6240 3.9601984243
6245 12.0228929713
6250 6.98444902222
6255 4.97312023882
6260 2.98133056545
6265 0.0164214868162
6270 3.04219333827
6275 -6.02076887685
6280 4.00734007317
6285 0.959728135852
6290 9.90290912548
6295 9.95932534468
6300 4.05365638875
6305 -1.99829554457
6310 -2.94718917535
6315 1.97399754706
6320 5.2529835318
6325 2.92826589905
6330 1.98500076891
6335 3.93961858143
6340 3.00582968954
6345 -2.99149231151
6350 -1.02871069257
6355 1.0375095928
6360 -1.98269666451
6365 7.05430697675
6370 2.02603365203
6375 6.81686530682
6380 2.95360423687
6385 0.974370297063
6390 -0.0043843282057
6395 -3.09747758392
6400 -5.02062707621
6405 -3.89403615067
6410 -5.97313033653
6415 -0.0533487213387
6420 7.89064795486
6425 2.95197735411
6430 -1.99089080414
6435 -0.911689337757
6440 -9.05960949646
6445 -8.97971729513
6450 -5.01577397017
6455 -8.0015042888
6460 2.99490694176
6465 -1.97554226708
6475 2.93743623347
6480 2.98205089596
6485 -2.00216813109
6490 -0.0209757326237
6495 -0.956868778578
6500 -6.02924501801
6505 -4.9893579906
6510 -1.97850446051
6515 7.94721941015
6520 5.94867172669
6525 -4.9141947771
6530 1.9285554502
6535 5.96664143428
6540 -2.94828454749
6545 -4.83852456682
6550 -1.98798631466
6555 -0.998634748768
6560 -2.98436614096
6565 -0.97451088572
6570 6.07997501536
6575 7.90107153826
6580 4.9905027048
6585 13.9608185137
6590 7.00638496078
6595 6.00440935335
6600 8.52320967305
6605 10.9312609207
6610 -4.97601246976
6615 -4.86861158635
6620 -6.06903502253
6625 1.01426390626
6630 -2.99000973331
6635 1.99561744692
6640 0.978457440295
6645 -0.0703876543117
6650 -5.97220527496
6655 2.9371840757
6660 0.0014600950025
6665 2.93983816837
6670 -6.0694083408
6675 -4.9817154198
6680 -3.96667720215
6685 0.0581692985969
6690 6.05451115341
6695 4.95325560393
6700 -2.01052434026
6705 -2.99841798882
6710 -6.01411510608
6715 -10.9829388979
6720 -3.97796554009
6725 -3.00511425185
6730 1.18657411989
6735 -1.00295243897
6740 -1.96994342661
6745 1.97981314835
6750 -2.81028054673
6755 3.98579710163
6760 2.00608656817
6765 -5.85134954522
6770 -5.98701911304
6775 -11.9982712294
6780 -3.73680211931
6785 1.01370426473
6790 6.96980365691
6795 -4.98873465882
6800 -3.06174466099
6805 6.99558231751
6810 -4.80458771022
6815 -2.99073883878
6820 0.0125046525153
6825 0.0571153495351
6830 -1.00670077086
6835 -0.994134702701
6840 0.0393907436333
6845 2.96885281463
6850 0.963668101655
6855 -1.95238764602
6860 -2.95737295
6865 0.0025645539674
6870 3.97057670747
6875 1.82769288514
6880 -0.00113705066
6885 -0.0110333287713
6890 0.0155225707823
6895 3.0068574784


==> fig/topology/l24t64_b213_ls16_mu0.01_ms0.04.5li_5li_30.dat <==
0 0.0
5 7.66838e-07
10 -8.530478e-07
15 -1.17992322e-05
20 -1.72106207e-05
25 -7.84516e-07
30 -4.1052359e-06
35 1.84950323e-05
40 6.40439217e-05
45 0.104988341681
50 0.992829141978
55 0.982908626988
60 -0.980515049731
65 0.989330364048
70 0.96125449711
75 -0.066866260044
80 -1.00352591742
85 -1.18986977361
90 -0.0363135106109
95 -1.93539559557
100 -1.99230771002
105 -1.9730622817
110 2.88551721411
115 2.85424292195
120 1.06045776453
125 -2.92502248775
130 -1.06615566393
135 3.04951437233
140 -0.946409268524
145 -1.98165582049
150 -2.74770283235
155 -3.95571436258
160 -4.02008669618
165 -1.9639666155
170 -2.79293549673
175 -5.9603736219
180 -1.03093083653
185 -3.99731211396
190 -5.76558802114
195 -6.97723798786
200 -7.01469902427
205 -1.08473432993
210 -0.023512862152
215 -5.95783261496
220 -4.02187609969
225 -9.93840146315
230 -6.98686271661
235 -14.8396994477
240 -5.00198074983
245 -7.96197630624
250 -11.9594538334
255 -7.99700911223
260 -10.9133356505
265 -13.8747001084
270 -6.00551945624
275 -7.96418813583
280 -3.99318199207
285 -4.8690140985
290 -5.97711829546
295 -2.97451375503
300 -2.97250919702
305 3.98181758114
310 0.0144718175617
315 2.97778737601
320 1.98670450243
325 2.9500567981
330 3.99013366394
335 5.96946189453
340 4.90637883659
345 -3.92997244869
350 -3.97300526628
355 -5.96607156234
360 -5.01889028043
365 -1.04823830237
370 1.62601700891
375 2.0114473381
380 -2.95434512646
385 -3.0360184316
390 -4.99261056313
395 -3.01042675371
400 0.963710072485
405 -2.02047205825
410 -0.0708283004196
415 0.967873322208
420 2.97692604376
425 5.94182473284
430 0.963903867935
435 -0.0736023937178
440 -1.29917285512
445 -1.0416475566
450 -0.0156936263594
455 4.9362540903
460 2.97128007337
465 1.02241444842
470 -4.96113343029
475 -4.27452065221
480 -1.13620559613
485 -3.05008614688
490 -4.98501849343
495 -5.00016398047
500 -9.91632589204
505 -8.90943972937
510 -3.71451076229
515 -2.89876047404
520 -2.00945245054
525 2.96395700544
530 0.0131307246745
535 7.09828572118
540 5.00946418676
545 3.01034869652
550 6.14543342393


==> fig/topology/l24t64_b213_ls16_mu0.01_ms0.04.5li_5li_30_mult.dat <==
555 7.00734156789
560 7.04237998208
565 5.00698749535
570 7.00075882345
575 4.96137931366
580 4.00392669561
585 2.0442294342
590 1.02884465493
595 1.04071145016
600 -1.99191073138
605 0.992249715311
610 0.972933694906
615 -2.93864621124
620 3.98597155171
625 3.98597155171
630 6.98346846109
635 3.04048456599
640 3.04048456599
645 5.38455616582
650 0.0195031523323
655 -7.98570240184
660 -3.99819751187
665 -10.0733121711
670 -6.10981247986
675 -4.98144913023
680 -1.20937489404
685 -6.0389042023
690 -4.22316892189
695 -2.03792871162
700 -6.99953640898
705 -8.95640360821
710 -9.01206264059
715 -10.0189484374
720 -10.0189484374
725 -17.9801732166
730 -13.0182379832
735 -20.8596507131
740 -21.9156728134
745 -18.95052668
750 -17.9908340838
755 -11.0450149369
760 -8.85332071716
765 -15.9556840728
770 -19.0078298028
775 -15.9625529547
780 -11.9413300123
785 -16.8832834297
790 -16.0404508113
795 -16.9689407175
800 -15.9059772608
805 -11.9858701066
810 -14.0005819848
815 -17.7624754635
820 -12.8881476105
825 -8.02559815079
830 -6.05019170753
832 -7.98447746979
835 -5.0135254824
837 -5.0135254824
840 -2.99763184271
842 -4.97333633503
845 -5.93044920651
850 -7.9988074362
852 -8.02994528861
855 -2.03107394629
860 -5.01741800018
862 -12.0151892835
865 -4.02717787892
870 -2.8560743459
872 -7.00315184456
875 -10.0001317745
880 -5.98216916586
882 -3.99366967027
885 -6.81444298407
890 -8.93646393914
892 -6.80585821743
895 -4.93455701336
900 -6.00845782791
902 -11.9983424326
905 -7.12956443808
910 -6.99365172651
912 -5.98517906193
915 -4.8793799122
920 -11.9008266327
922 -6.95873083474
925 -6.95873083474
930 -7.98024195033
932 -9.91494230953
935 -7.86946623846
940 -11.00031628
942 -14.9569868011
945 -14.9907019563
950 -12.9799326591
952 -17.8974857693
955 -17.8974857693
960 -7.97872631264
962 -11.0392755666
965 -16.0200616931
970 -9.03714120823
972 -14.0112006581
975 -15.019563481
980 -15.020834848
982 -13.9911296188
985 -11.9366896407
990 -6.03288832216
992 -5.02549229455
995 -6.02239178647
1000 -12.8921440959
1002 -13.0393696866
1005 -14.9917671961
1010 -3.9662008379
1012 -5.02220088361
1015 -10.0004026992
1020 -10.0108044694
1022 -4.98462032883
1025 -4.99157445645
1030 -1.00870972738
1032 -4.97523962189
1035 -7.94463638396
1040 -7.96592593798
1042 -9.94572250091
1045 -3.00047138096
1050 -1.97945866193
1052 -1.97945866193
1055 -0.0043830337308
1060 2.00030171953
1062 4.32662345668
1065 1.96538951014
1070 1.98265331903
1072 5.96582347783
1075 1.97800633125
1080 -0.0325326424591
1082 1.06096800826
1085 0.0494870981119
1090 -0.191734688848
1092 5.80014892125
1095 -1.05004766806
1100 -3.96552845709
1105 0.0182203633352
1110 8.96700383623
1115 -0.0131561709253
1120 1.84672863313
1125 -0.0086682932792
1130 -1.01679513742
1135 8.93299027708
1140 2.97052217895
1145 4.94089111021
1150 0.963612072267
1155 0.999702910958
1160 0.0674765599917
1165 6.04068701374
1170 1.22367743349
1175 3.96633315127
1180 3.96601110574
1185 0.996932912297
1190 2.96311307181
1195 2.94899022863
1200 0.978676797082
1205 0.012991615771
1210 0.0021184969956
1215 2.99895250029
1220 4.97038998691
1225 5.86626644639
1230 8.96007230411
1235 3.61100081573
1240 -6.01017193665
1245 -4.04179855549
1250 -2.16891575404
1255 -2.0420335726
1260 -2.93086725784
1265 -2.96091356197
1270 -4.00356562355
1275 -2.34954849273
1280 -12.9577029214
1285 -13.8526367549
1290 -7.01646630643
1295 -10.8820347449
1300 -8.00539282276
1305 -5.94998889196
1310 -2.98691833775
1315 -5.0053181089
1320 -2.99687524888
1325 -2.02977255104
1330 -4.99085940596
1335 -3.09670694846
1340 0.013248022542
1345 -0.94642976883
1350 0.988601543082
1355 2.00051420129
1360 6.04362291261
1365 -0.989119406143
1370 -3.84794282033
1375 1.97397085887
1380 -6.93461346824
1385 0.0623795472186
1390 3.97611443204
1395 -6.92790647099
1400 -1.95930151094
1405 -4.97465744629
1410 -3.92166518446
1415 -5.00329020815
1420 -5.02173726376
1425 -4.02051056876
1430 0.963947602314
1435 -5.93406826084
1440 3.95098046061
1445 -2.05318562831
1450 -2.00048442411


==> fig/topology/l24t64_b213_ls16_mu0.01_ms0.04.5li_5li_30_quo.dat <==
1455 -3.99793016417
1460 -2.11850145236
1465 -4.06428066236
1470 0.0021462204022
1475 3.02609316721
1480 10.9987193032
1485 10.9788075785
1490 5.01175337557
1495 -1.90358382262
1500 1.0440697964
1505 1.05410797611
1510 -6.01085551266
1515 -2.99118483969
1520 0.866377854256
1525 -6.89113813885
1530 -0.0841200245262
1535 -5.10565478993
1540 -6.00201767251
1545 -4.01498093607
1550 1.63980368982
1555 4.99727554228
1560 5.99926812355
1565 5.04845754878
1570 17.9454457064
1575 10.9891374388
1580 13.0018868291
1585 9.0043934716
1590 5.06706993086
1595 6.02030970265
1600 11.0267996046
1605 10.9655696813
1610 -1.9716580462
1615 -1.12117247658
1620 -5.94199874564
1625 -13.0085240597
1630 -5.8733600873
1635 -1.02685612248
1640 -10.9079581506
1645 -16.9815171914
1650 -8.99784342297
1655 -8.95104786168
1660 -1.04198772518
1665 -8.99745684013
1670 -1.96950028233
1675 -7.94338996642
1680 -4.94699718161
1685 5.96641951642
1690 2.07319902562
1695 -11.0187318232
1700 -7.03615310581
1705 -10.9977801363
1710 -6.07840973873
1715 -7.00718138196
1720 -8.95071349914
1725 -3.02823297288
1730 -1.01566371097
1735 -1.06986271783
1740 -13.0439682308
1745 -6.03727838951
1750 -4.00602863347
1755 -6.15722184836
1760 -6.00175394593
1765 -3.944748921
1770 3.03434376349
1775 -2.94325563384
1780 6.02772841811
1785 4.96161201251
1790 3.05226572029
1795 -0.944762678549
1800 6.98466173465
1805 8.01178141061
1810 3.10001586262
1815 3.96811942174
1820 -6.94419246163
1825 1.99757138555
1830 3.98768682525
1835 4.27187332212
1840 7.94253754574
1845 -2.97147561187
1850 -9.98857629855
1855 -4.0260234427
1860 -6.94726977202
1865 -9.00354212798
1870 -9.99331746859
1875 -7.03240931025
1880 -6.03594752054
1885 -6.98016290169
1890 -1.01161102143
1895 -4.63192028802
1900 6.97434222866
1905 4.02739608498
1910 0.028691392329
1915 -2.9656699902
1920 6.0335768708
1925 1.97920264054
1930 0.987641664357
1935 -1.9576663946
1940 0.895981285379
1945 -3.91860178631
1950 0.9254081601
1955 -11.9689379626
1960 -2.03258701344
1965 -4.02507472185
1970 3.96601999764
1975 15.9400158168
1980 5.06117399861
1985 9.02247669111
1990 11.0064378974
1995 4.00872556542
2000 6.09744767052
2005 6.47081080434
2010 0.0349362467346
2015 12.9066279268
2020 10.9575945245
2025 9.99442215188
2030 10.8713504561
2035 1.96863791188
2040 3.99688201086
2045 10.0406367554
2050 8.05991620678
2055 3.90038458292
2060 6.96974969208
2065 14.9593326341
2070 8.01087425497
2075 15.0123219651
2080 5.93041705824
2085 14.9198106507
2090 7.04106832843
2095 15.0063519511
2100 13.9941686015
2105 15.8891686775
2110 11.9256312555
2115 8.97229487117
2120 4.10645404283
2125 2.96288419258
2130 0.0693158269486
2135 4.00788211533
2140 7.97852106361
2145 3.97677353041
2150 0.0686920984
2155 -3.9715131915
2160 -1.03462297674
2165 -3.04474937879
2170 2.92457157566
2175 -5.11711651377
2180 -6.93224214583
2185 -0.975373506615
2190 0.0007915893247
2195 -3.94315480356
2200 0.902820865705
2205 5.00852901617
2210 -1.95569491214
2215 0.982828532536
2220 7.97535947098
2225 11.9324065081
2230 -4.00433527319
2235 -2.9092151639
2240 -2.0017409762
2245 1.95096169402
2250 5.7945259571
2255 1.81340852311
2260 -8.11286586825
2265 -6.98145070751
2270 1.97187126288
2275 10.0174379497
2280 3.98827137206
2285 10.9628048096
2290 3.99484506579
2295 0.999475310596
2300 0.042697824249
2305 -3.99709001197
2310 1.95130215119
2315 1.9601378125
2320 6.96579011994
2325 11.0210665939
2330 0.0216398491203
2335 -1.87305556561
2340 8.97621917901
2345 4.97860100939
2350 4.99871140052
2355 -1.00614662595
2360 2.98355548959
2365 0.962364799938
2370 2.05110548637
2375 0.0107668600049
2380 9.00540507832
2385 7.00914475329
2390 7.0251988943
2395 5.01946277077
2400 10.9978837054
2405 7.01155971045
2410 1.99141897893
2415 -1.96726077334
2420 0.241071654979
2425 -2.99493479301
2430 -2.99969945407
2435 -0.986196772399
2440 -6.99397180746
2445 -9.99784074796
2450 -7.13866609514
2455 -9.00465175355
2460 -7.98762087028
2465 1.00911314096
2470 -0.919428119725
2475 -1.97480843419
2480 0.924183348014
2485 1.97827071394
2490 1.99543559876
2495 3.96890106036
2500 -2.99253267459
2505 -3.94705532828
2510 2.98038813763
2515 5.99791013157
2520 -2.76449932854
2525 -5.93943473236
2530 2.71481421962
2535 3.99692550987
2540 6.99022459646
2545 4.99909432561
2550 11.0644291016
2555 9.98545246654
2560 6.97984865532
2565 5.0382848906
2570 -4.94676804153
2575 3.96288575927
2580 -3.91967741637
2585 1.04745189524
2590 1.01048050906
2595 2.04113319453
2600 1.98796555725
2605 -4.98725078125
2610 2.02491625112
2620 14.9269022106
2625 9.06439546982
2630 7.03637089845
2635 5.99166354534
2640 7.97097223673
2645 8.0036014879
2650 3.03146498394
2655 -1.03298183695
2660 -5.92119550567
2665 4.92284591603
2670 6.95954202362
2675 6.93125192162
2680 9.91958284864
2685 7.02196532745
2690 7.01642052524
2695 2.02784943994
2700 9.04640731411
2705 5.03918992263
2710 8.85302682313
2715 5.18371905632
2720 1.00890125533
2725 -3.06735177511
2730 0.0498081786215
2735 -9.97724324723
2740 -11.5153264118
2745 -12.9672375362
2750 -14.9849254097
2755 -13.9857537127
2760 -11.8640086381
2765 -14.9418489453
2770 -5.9604079725
2775 -4.85743611536
2780 -6.07510246497
2785 2.96776191519
2790 1.92355736945
2795 1.92355736945
2800 -4.10610999095
2805 -8.92231190742
2810 -7.25880978551
2815 -4.06298160907
2820 -8.98985599447
2825 -13.9889933094
2830 -4.95310198105
2835 -1.99383230034
2840 -8.96236870201
2845 -10.000552911
2850 -9.98621304007
2855 -3.96934681106
2860 -6.89652193038
2865 -2.98362886238
2870 3.93030181288
2875 1.97976274084
2880 -5.05507761419
2885 -3.06583748929
2890 -4.000867968
2895 -5.95072875004
2900 -1.8228458018
2905 -4.0009848964
2910 0.972743203816
2915 4.96884319909
2920 13.1868882528
2925 3.87273072538
2930 -5.0152879745
2935 -0.0086068343094
2940 4.91664028373
2945 -1.0143687692
2950 -18.921233635
2955 -3.96131289452
2960 -6.97947915869
2965 -8.84467641827
2970 1.1114972754
2975 4.32218373292
2980 3.01442144924
2985 2.03346183569
2990 3.98407351472
2995 6.02767505575
3000 8.93517160005
3005 8.9514412324
3010 1.98342881578
3015 -7.00012749191
3020 3.98716398824
3025 8.00557774151
3030 12.9890345556
3035 7.05843472949
3040 8.93377657198
3045 3.83148134255
3050 -3.02349633016
3055 2.97434323257
3060 2.99495277964
3065 5.02728590033
3070 6.10779670069
3075 2.98050463581
3080 10.9334177344
3085 6.99327868461
3090 4.97604442721
3095 -10.933759652
3100 -7.02143955881
3105 -5.05760374262
3110 -8.93446895042
3115 -5.02185042471
3120 -3.01088239149
3125 4.19856938935
3130 0.965360820023
3135 -1.01659846938
3140 -1.08881374848
3145 7.98620265076
3150 0.0489404143545
3155 6.00979829956
3160 -0.0191128391673
3165 -5.00349741357
3170 -4.04354043031
3175 6.69562451633
3180 -5.02613480735
3185 -5.9659014562
3190 -5.07830514968
3195 -14.9862576996
3200 -5.85176230494
3205 -9.99302892201
3210 -16.9756433737
3215 -9.0163518421
3220 -4.02121380475
3225 0.380155683564
3230 0.865171481381
3235 -5.01240853619
3240 -19.9709669707
3245 -11.9709901713
3250 -7.01140597779
3255 -13.8501706666
3260 -14.9711865388
3265 -7.08414435286
3270 -8.0134810519
3275 -8.0134810519
3280 -9.99975827711
3285 -6.0299755752
3290 -9.90296068441
3295 -10.8636660636
3300 -4.99981611583
3305 -2.99296324872
3310 -2.97344246309
3315 0.999737206385
3320 -7.9303395044
3325 -7.91202758226
3330 -3.91187354899
3335 -6.97606071219
3340 -5.96484560736
3345 1.96870826473
3350 -1.02747149972
3355 3.03169853727
3360 8.05193916574
3365 5.99099499891
3370 1.01628744831
3375 5.99595760854
3380 8.99426779819
3385 9.00469500805
3390 -3.98344267692
3395 -1.12427911861
3400 3.80533956683
3405 -0.966443814966
3410 1.95674012294
3415 -1.99601305611
3420 7.95064546105
3425 8.94912783484
3430 7.04399784431
3435 1.95280863508
3440 -3.92392944255
3445 -6.02757856907
3450 -8.00776740269
3455 -12.7146656347
3460 -4.97224052169
3465 -7.91224559637
3470 -0.162596139626
3475 -3.86698232411
3480 -0.109827920198
3485 1.99175327612
3490 -3.78205591722
3495 -0.991987340202
3500 -3.97087221825
3505 -5.95143125334
3510 -7.02904331089
3515 -9.04564776179
3520 -15.9272188379
3525 -19.0186912055
3530 -4.07625247951
3535 -13.9033397553
3540 -6.00151908006
3545 -0.038096322352
3550 -5.03060891756
3555 -7.9747323855
3560 -12.9044126926
3565 -0.0766030958808
3570 -4.97012048613
3575 -2.10364520077
3580 -4.22802136893
3585 -6.0256454821
3590 -0.869469876536
3595 -3.01405693937
3600 -3.03694875471
3605 -5.99827556698
3610 -0.070949574143
3615 -12.0945431017
3620 -3.98971704866
3625 -12.9742603839
3630 -12.9973675694
3635 -11.0068380695
3640 -13.0550263762
3645 -8.05037331077
3650 -2.00662481154
3655 0.973274692117
3660 7.91780559578
3665 -4.90311103585
3670 12.9977236217
3675 6.90251611695
3680 6.95445944048
3685 10.6646151903
3690 5.99628547991
3695 -4.93279109882
3700 1.04906601161
3705 1.9699133387
3710 -2.09836855501
3715 0.715286196693
3720 2.02823404695
3725 6.95811973898
3730 4.92866114207
3735 2.08085434368
3740 1.96790556712
3745 3.98534700947
3750 0.990497337665
3755 3.01134855072
3760 -0.94729126201
3765 -2.93011182855
3770 -6.00982226936
3775 2.97104079273
3780 -1.01194815137
3785 -3.96694172517
3790 -1.02583114068
3795 -5.99636618355
3800 6.00716143643
3805 -0.962116456374
3810 1.94243760075
3815 0.971974253132
3820 1.97817142886
3825 3.86682427983
3830 -9.04026880458
3835 -3.99167445113
3840 -0.755439530929
3845 -5.99505846334
3850 -7.93768203255
3855 -8.00570128235
3860 -4.02576275101
3865 -2.97771962988
3870 -4.90305101943
3875 2.94219326733
3880 -3.00514621407
3885 -0.119246784233
3890 3.94963322006
3895 -5.93300781184
3900 -0.0300442247163
3905 9.97769474153
3910 7.02056278951
3915 -0.0513194721753
3920 3.98332213034
3925 3.03813082834
3930 -5.98140174236
3935 1.91085422267
3940 -4.97635936062
3945 -2.9841798969
3950 -1.0085470229
3955 -2.93985114538
3960 0.014235800203
3965 1.95296664901
3970 -5.96297078568
3975 3.05936522699
3980 12.0028815759
3985 -1.01268996262
3990 7.96849282577
3995 10.0111263701
4000 7.95036749001
4005 -0.0532858579407
4010 5.9679885895
4015 5.92636408366
4020 0.0013477570289
4025 -11.087866004
4030 5.94125557997
4035 13.9282992133
4040 4.96310016465
4045 0.0606876663014
4050 8.00038057371
4055 2.1345453428
4060 10.9268371136
4065 -1.92399373619
4070 1.97340398963
4075 -0.0551919469065
4080 5.86288745377
4085 -0.828473756797
4090 4.02140463736
4095 6.03057000318
4100 4.20437336883
4105 3.69703581394
4110 1.97663358858
4115 6.99513712236
4120 8.94873388635
4125 13.9901396594
4130 -9.91668668662
4135 0.872115928692
4140 4.98066119025
4145 0.0437178456544
4150 6.98756548142
4155 0.0333013933103
4160 0.134659604987
4165 -0.97099326576
4170 2.01461014911
4175 2.85576810345
4180 -4.07616521422
4185 0.0469620649684
4190 7.96982755521
4195 2.032879153
4200 7.01385791598
4205 1.00277215744
4210 1.95515651792
4215 3.02170209674
4220 14.827603462
4225 8.10160832066
4230 8.02185244972
4235 8.9711666262
4240 -0.0646719184323
4245 0.874069879256
4250 -7.00101337167
4255 -3.96624221581
4260 -8.08201376397
4265 4.94454245395
4270 6.97235573468
4275 2.04425032308
4280 1.98105412662
4285 0.999663114661
4290 1.95275844577
4295 0.0478820992531
4300 -1.00993401453
4305 3.96686314585
4310 1.01250633377
4315 1.93884748389
4320 4.95208058754
4325 4.02825321824
4330 7.96419560879
4335 0.0739627842273
4340 5.97653754738
4345 -5.98537783579
4350 -8.94882042589
4355 -3.95595662796
4360 -0.900709905948
4365 -3.90732454712
4370 -0.966700274661
4375 -0.0274670341053
4380 -1.0335544662
4385 1.00209523537
4390 -1.96043384675
4395 5.03007474063
4400 7.95998720954
4405 5.89984298811
4410 3.00473788609
4415 6.52312774126
4420 6.97810065815
4425 8.01933215052
4430 -0.0027357341073
4435 -6.95832273019
4440 7.97291894143
4445 5.988936798
4450 2.02674653267
4455 5.01687129109
4460 5.98658538708
4465 3.9913136971
4470 6.13908926114
4475 0.996478280331
4480 5.03698583516
4485 5.00172146599
4490 4.97896943597
4495 3.0743289193
4500 7.049919619
4505 7.049919619
4510 12.8920769362
4515 -4.98682267036
4525 -4.05386261639
4530 -1.04240530482
4535 -0.0094868155525
4540 2.18133640286
4545 5.0224194338
4550 7.99678859877
4555 8.94419210161
4560 4.06880038097
4565 3.29850807283
4570 0.857368552783
4575 -0.0168955600488
4580 -2.86638921351
4585 -5.95183408552
4590 -8.00264100412
4595 -7.99879932539
4600 -8.87540084546
4605 -9.94274406248
4610 -6.02436101603
4615 -4.12095956938
4620 -2.06782829191
4625 -3.08704913358
4630 -7.04129285487
4635 -1.06928679177
4640 -7.03131937628
4645 -7.00948456163
4650 -0.884615336316
4655 -7.03883066953
4660 -3.01204346154
4665 0.989832782852
4670 2.97375619341
4675 2.93866816792
4680 -9.96254358453
4685 -11.8371730265
4690 0.030311035041
4695 3.97984010664
4700 10.9531359279
4705 3.94050702656
4710 8.00385770009
4715 5.04196806982
4720 10.9965638447
4725 12.9252406796
4730 4.00863834294
4735 6.95781071427
4740 2.04715836539
4745 5.00914934329
4750 7.89713559646
4755 4.12420261349
4760 2.00822375432
4765 8.98126127823
4770 3.013153601
4775 5.05558722597
4780 4.86666584284
4785 6.99686399203
4790 -4.85248793119
4795 9.91525411338
4800 3.02368268864
4805 4.99802563608
4810 9.01440803834
4815 7.04586715878
4820 9.01873110874
4825 8.04231837092
4830 6.97481161359
4835 7.98067667173
4840 2.82437248239
4845 -5.98710559462
4850 -6.97183384565
4855 -5.97007216563
4860 -5.50887444501
4865 2.95957860384
4870 6.01381222218
4875 5.17025781913
4880 10.0065492719
4885 3.01611850742
4890 3.93871682168
4895 10.9618424894
4900 12.9408646358
4905 1.99520244775
4910 0.965045705503
4915 -0.0262763798953
4920 -7.92940781119
4925 -6.88116053143
4930 8.14525300477
4935 13.8691125341
4940 5.04623376045
4945 3.93014461982
4950 4.11535158895
4955 1.01005064769
4960 7.05675730815
4965 5.0038434049
4970 9.01935624971
4975 2.99839127475
4980 -3.45382704144
4985 1.94093325913
4990 -7.02291887362
4995 -10.0255331619
5000 -17.825727864
5005 -8.10895726179
5010 -1.01295483515
5015 5.0037785606
5020 -1.0436088331
5025 2.9845215569
5030 0.989927502071
5035 -7.00784617782
5040 4.95188064047
5045 -6.60050193697
5050 8.03015385868
5055 -6.96504818104
5060 -4.95160202146


==> fig/topology/l24t64_b213_ls16_mu0.02_ms0.04.5li_5li_30_HRG.dat <==
1890 -7.98622352302
1895 0.945581871135
1900 0.933854920296
1905 8.05000146563
1910 3.00595779075
1915 -0.918851603612
1920 6.06527103231
1925 10.017002299
1930 10.006487417
1935 5.0037077601
1940 -3.96639186623
1945 -6.08107253712
1950 -8.98956517572
1955 2.02292771802
1960 -3.0278101891
1965 0.985365518847
1970 -1.97813693237
1975 -9.0340984155
1980 -1.03489531487
1985 2.98390644438
1990 -12.9619389528
1995 -11.0131089455
2000 -11.5172745095
2005 -7.01793562233
2010 -15.9645719219
2015 -14.9959550451
2020 -18.0084378626
2025 -14.0412565295
2030 -6.00794955623
2035 0.975841006294
2040 -3.01347056868
2045 5.98731699777
2050 11.1004399118
2055 8.95101718006
2060 3.1379300653
2065 3.99869637068
2070 -1.91424386361
2075 -7.09138869435
2080 -5.9810944412
2085 -9.92431504364
2090 -6.95628070793
2095 1.07701937852
2100 -4.88471484663
2105 -4.99025974344
2110 9.90236593879
2115 -9.07153031743
2120 -3.92444633743
2125 8.96258822527
2130 7.95395591421
2135 9.69973023408
2140 9.00207998506
2145 11.8243412484
2150 7.03506984551
2155 -2.9837506096
2160 2.09453947585
2165 2.19222159501
2170 0.0599561519069
2175 11.0063920998
2180 18.9318890825
2185 23.9572576878
2190 20.9777920641
2195 -4.93986418507
2200 3.12098964045
2205 10.0419459972
2210 5.99780194178
2215 5.09015432689
2220 4.98608583224
2225 -2.03638152738
2230 -8.89665259445
2235 -14.9113561504
2240 -13.9475201445
2245 -1.97525191764
2250 -12.0306161995
2255 -0.909760666273
2260 -2.04367532858
2265 -1.02244990822
2270 0.998409082131
2275 10.9276122083
2280 3.95816532311
2285 2.94963998867
2290 2.02100304406
2295 8.90438026997
2300 2.18764169672
2305 15.8560201602
2310 3.12601438609
2315 4.21047695745
2320 -7.01445024505
2325 -7.11131868073
2330 -11.9593971759
2335 -6.00682717117
2340 1.80050446585
2345 5.94703825633
2350 9.98775205763
2355 5.97905829035
2360 6.9764057829
2365 5.97508593094
2370 3.10657159803
2375 -1.95118093124
2380 5.00006836947
2385 4.91918651995
2390 -0.996015723425
2395 12.904090623
2400 0.986378953322
2405 -5.02404692293
2410 -4.98127798697
2415 -8.99964036973
2420 -12.8509922351
2425 -6.97411043335
2430 -7.93877915225
2435 -5.87016469214
2440 -11.0451947746
2445 -4.08163991987
2450 -12.9526907137
2455 -14.0919870865
2460 -15.0273644824
2465 -22.9414311137
2470 -25.896897333
2475 -17.9881417546
2480 -14.0768107105
2485 -19.9652207839
2490 -3.11743507674
2495 -2.99006972298
2500 -5.01371200873
2505 -1.95751525895
2510 8.01119589422
2515 8.96789430887
2520 -1.96834084987
2525 13.6900641073
2530 2.18328202407
2535 1.93037706266
2540 11.9592045863
2545 8.04104504378
2550 -1.026368748
2555 1.01786110925
2560 -4.98813997583
2565 -4.95566813638
2570 -10.2213943801
2575 -13.9091052537
2580 -9.95927079439
2585 -9.93657569204
2590 -6.00601318875
2595 -5.03338803907
2600 -4.96161052928
2605 1.13366213038
2610 3.68872503585
2615 7.02393847152
2620 12.7723287762
2625 5.02121980953
2630 0.345543574934
2635 9.06703975524
2640 10.9281631682
2645 5.10940405947
2650 4.096948494
2655 0.999310217515
2660 -2.96914304184
2665 -1.02213035552
2670 3.73299574298
2675 -3.77616811296
2680 5.98868351995
2685 3.95083355936
2700 -12.9608939585
2705 -12.2299787467
2710 -13.1873702401
2715 -14.9924732396
2720 -6.2238254162
2725 -8.02077376762
2730 0.0885795744972
2735 -3.97661946357
2740 -5.00129617326
2745 2.9417118786
2750 0.0026616007218
2755 -7.93964367488
2760 -3.9887957357
2765 1.01536912208
2770 1.65999331593
2775 1.0008291428
2780 3.92930135712
2785 9.9883868947
2790 11.9873007932
2795 7.95168652429
2800 7.14151992462
2805 12.1008398633
2810 11.9435039171
2815 5.05819104734
2820 -5.05395072092
2825 -12.9841935974
2830 -5.9666453129
2835 -5.97383470659
2840 -4.15567770233
2845 -2.04037660946
2850 -9.94731430309
2855 -11.9057276893
2860 -15.9837779861
2865 -20.9447181564
2870 -15.1334098203
2875 -8.88747481599
2880 0.946766981367
2885 -6.94845530349
2890 2.93034981069
2895 -16.9058564633
2900 -19.9666961033
2905 -21.9290592819
2910 -21.9290592819
2915 -20.8619408758
2920 -25.0233045681
2925 -26.963417656
2930 -24.9599688173
2935 -20.0361724442
2940 -14.9607400988
2945 -5.92264535282
2950 -3.0334573331
2955 0.845148790929
2960 -1.39200087906
2965 -7.97247149504
2970 -10.9862944662
2975 -11.9352081014
2980 -6.01668355071
2985 -12.0188872352
2990 -23.0030808075
2995 -16.0366667819
3000 -17.0449750041
3005 -2.28749894563
3010 -3.02826730098
3015 -6.16738625074
3020 4.87275053154
3025 4.98917158338
3030 7.94124880197
3035 9.97229483778
3040 10.9192830669
3045 -2.0216375185
3050 -3.04641190772
3055 -5.05012710864
3060 -4.92019822536
3065 -4.99848789574
3070 4.00231574892
3075 6.97593019058
3080 0.917127252896
3085 3.02586305417
3090 1.04403041242
3095 2.08395355011
3100 -8.02168902661
3105 -2.27751383339
3110 3.92096687675
3115 1.98515093687
3120 2.02911583081
3125 5.06811716586
3130 11.0099406895
3135 6.9792355004
3140 0.97638563034
3145 7.6401441354
3150 4.99337943343
3155 8.97384741722
3160 3.93168702169
3165 0.790953818978
3170 2.49415165254
3175 -1.91024687496
3180 -8.9654298072
3185 1.06567544744
3190 -4.96084679004
3195 -7.03604827416
3200 2.93561220864
3205 0.009391072241
3210 -1.95893537958
3215 -3.91068770008
3220 9.97416125578
3225 -0.281599838791
3230 -1.1718736099
3235 7.96575651979
3240 -1.40213896338
3245 1.00867108984
3250 3.11025973632
3255 1.03266902069
3260 3.02014322066
3265 -1.00419022086
3270 6.9008204424
3275 2.94920944037
3280 -7.97408273505
3285 -6.98404051706
3290 3.96011457588
3295 0.700141202994
3300 2.9735653941
3305 2.04219326927
3310 2.35768291983
3315 9.17349342273
3320 16.0114216685
3325 11.048199478
3330 13.9913164666
3335 10.1774443071
3340 18.9730878653
3345 10.9809497536
3350 7.04556074219
3355 5.9914166722
3360 2.08551042578
3365 12.0424314746
3370 6.04295258886
3375 21.9825526377
3380 16.9870319161
3385 7.38072501858
3390 1.99972890063
3395 2.99374755227
3400 7.04992959429
3405 -0.992373813609
3410 3.99742644695
3415 0.0513947180976
3420 9.00659647816
3425 13.9415371488
3430 -4.98004855668
3435 2.99911058834
3440 2.03901412961
3445 -5.93670822246
3450 -2.02349224352
3455 -3.96526409671
3460 -5.10150649865
3465 -11.0156577338
3470 -10.1561020029
3475 -9.00216759195
3480 -9.98283867463
3485 -3.9647743946
3490 -14.9395202187
3495 0.0568091252044
3500 1.09532029277
3505 7.98374874965
3510 0.984302803037
3515 -3.79192806522
3520 6.95414805814
3525 5.98131833195
3530 4.94647803932
3535 7.95765076379
3540 8.9753986906
3545 18.9789549088
3550 20.9583856413
3555 14.9904618367
3560 2.06431387878
3565 4.04008634133
3570 13.0062060591
3575 10.9933765447
3580 10.0319557348
3585 12.9696573828
3590 15.9449099881
3595 4.03281079349
3600 11.9808005502
3605 8.97628606035
3610 7.99934816679


==> fig/topology/l24t64_b213_ls16_mu0.02_ms0.04.5li_5li_30_mult.dat <==
1525 5.9771947076
1530 4.98215867454
1535 -1.96657696886
1540 -3.87972092982
1545 4.9292182274
1550 5.95882606975
1555 6.10012652652
1560 6.04656741259
1565 -0.974026476148
1570 5.12817048197
1575 7.44034396062
1580 7.12193090756
1585 13.9819124157
1590 13.9581584939
1595 10.0322187933
1600 10.983563906
1605 7.01842717735
1610 11.8290650177
1615 1.80708132249
1620 2.00166157912
1625 4.01768178811
1630 0.0746664956383
1635 4.02995671731
1640 2.97395090637
1645 -1.00753939686
1650 -7.96192886306
1655 -6.97831683541
1660 -3.95476452428
1665 -6.01220322418
1670 -7.07946542443
1675 -1.10707326487
1680 -3.17267655835
1685 -1.01623517482
1690 0.0070364469613
1695 0.976212457716
1700 -4.99755882828
1705 3.97645550549
1710 -1.70655290009
1715 -5.97517922561
1720 -5.00175294813
1725 -6.04152284771
1730 -2.01892285512
1735 -0.0278850799121
1740 -3.00122906137
1745 1.05255926332
1750 6.00585341763
1755 11.9698324123
1760 6.04618122809
1765 5.24731371129
1770 4.13932641733
1775 -0.081747826862
1780 -2.96814335597
1785 2.95010782682
1790 5.0161800466
1795 0.932433216404
1800 -0.10750745368
1805 3.95010643025
1815 -1.8618840458
1820 -2.9789494836
1825 8.04514073056
1830 -2.96630195485
1835 5.97943726608
1840 2.96644001117
1845 -1.48806899243
1850 -8.00682865586
1855 -3.05780102226
1860 -4.04218146688
1865 -5.03566821231
1870 -11.1665124873
1875 -0.296209094135
1880 1.95428153623
1885 -7.06903375315


==> fig/topology/l24t64_b213_ls16_mu0.02_ms0.04.5li_5li_30_rhmc.dat <==
0 0.0
5 1.0845123e-06
10 -3.322434e-07
15 -7.3080659e-06
20 -6.0988913e-06
25 -2.4343628e-05
30 8.695335e-07
35 0.91894292471
40 0.920803635553
45 0.076229916665
50 0.0456625629417
55 -6.53494615e-05
60 -1.92488704085
65 -0.994433692881
70 -1.04471954978
75 -0.996521509484
80 -1.37092621493
85 -2.01747539996
90 -0.258446105097
95 -0.965746926197
100 -2.88278319863
105 -1.18062426505
110 -0.985702421342
115 -0.0925374921223
120 -3.96486418378
125 -4.97220544703
130 -2.02766119868
135 -5.00568051982
140 -7.09337733784
150 -5.65679915117
160 -3.94990460684
170 -1.93749912391
180 -0.0293894245892
185 1.95186882515
190 -1.98297764756
195 0.975274354192
200 2.01815452959
205 8.67551839321
210 3.81444514283
215 0.966259592398
220 2.0856798631
225 0.913517137426
230 2.90214381875
235 3.93425887529
240 0.95747884944
245 1.9841004264
250 1.97497369554
255 0.766166393386
260 1.52434401085
265 2.93140964906
270 0.97403532023
275 4.03137424241
280 1.97792543852
285 8.99872417011
290 2.04822520984
295 -1.96993601695
300 -2.90577042588
305 5.04764148691
310 4.52982602697
315 7.55933656025
320 1.30061071639
325 -3.96068268389
330 -1.98757890167
335 -1.98040521463
340 1.03149741565
345 4.29862626703
350 3.98109962981
355 -1.00543209845
360 -4.89977646349
365 -0.991170200199
370 8.02724142316
375 3.93897339486
380 9.00902496435
385 6.2239743286
390 4.03355572406
395 8.97574479905
400 5.08732669106
405 -4.96306030211
410 5.07158378412
415 2.01406533415
420 -2.96141885453
425 -1.80281265886
430 4.96478849394
435 3.86289798578
440 5.01606760475
445 1.98384662488
450 -8.98332529259
455 0.847551839823
460 -8.01541165612
465 -12.0005473657
470 -10.8841677994
475 -13.9676542893
480 -12.952257165
485 -8.03107093596
490 -9.01387909295
495 -11.472696144
500 -5.96590813362
505 -4.96024237786
510 -6.98591642058
515 -7.95129395547
520 -9.97391105102
525 -5.92405642961
530 -2.98332681577
535 -7.929471443
540 -6.94876520377
545 -7.03820170784
550 -9.00152549946
555 -10.9843673808
560 -3.04921105305
565 0.0401260710508
570 0.978500831895
575 -0.989672651661
580 0.980004066974
585 -0.0362037811488
590 -4.01835974724
595 -3.96846228907
600 -2.08869708256
605 -7.05028151838
610 -14.9247091174
615 -6.99641435401
620 -6.00099309451
625 -6.98149464498
630 -2.05336892773
635 -0.0451592602519
640 -1.01978752814
645 0.945358970908
650 -0.0399996462344
655 -0.0308795870157
660 -3.04651689979
665 -2.96387972878
670 -7.00797525199
675 -5.9810585857
680 -2.97277834814
685 0.0599860853674
690 -5.95221277653
695 -2.89424053836
700 -4.98698037725
705 -1.99025350973
710 1.04623447459
715 5.01166179402
720 7.9914474915
725 4.09228996684
730 5.999417609
735 17.9553244811
740 10.9925974681
745 8.08122955029
750 6.95877000183
755 9.93719388472
760 7.03029776411
765 4.00824635429
770 5.03232928484
775 4.03737428871
780 2.04253637789
785 0.981026970158
790 3.00786978831
795 1.96160830707
800 1.97966898474
805 2.57960361377
810 3.00014245082
815 -3.89837029802
820 2.00310522151
825 -2.94518246194
830 -3.90826292285
835 9.99164467055
840 2.99993535054
845 8.94349697951
850 10.9210889292
855 10.0765417789
860 11.0088477047
865 9.03009435929
870 13.9827659016
875 12.0362409131
880 12.8963222206
885 13.0389797023
890 13.9805069893
895 12.0342668088
900 6.01176463955
905 11.9420686256
910 6.94924755209
915 9.04819039427
920 9.98088691321
925 11.6346497613
930 15.9620922962
935 4.99921129116
940 6.02631977125
945 7.96636245712
950 14.9829847784
955 12.007184622
960 15.827897482
965 14.9942491633
970 12.0413448519
975 14.0353631216
980 15.0865413706
985 18.9834840135
990 12.000095209
995 10.9935007336
1000 14.9524660404
1005 15.0383627228
1010 11.0024948792
1015 16.9301766615
1020 14.9639273671
1025 13.9919897201
1030 9.99892917581
1035 10.9983820014
1040 13.8744826417
1045 10.0211994902
1050 17.9844420336
1055 19.05151978
1060 15.0436416881
1065 13.094015767
1070 13.9865733068
1075 13.1325489214
1080 13.933698814
1085 16.9384387581
1090 7.01702517322
1095 4.02045385722
1100 5.25108469999
1105 4.10339473329
1110 4.92167406822
1115 2.98464208332
1120 3.96161077366
1125 3.99393263599
1130 -2.96071584446
1135 -0.99230285228
1140 -2.96468952652
1145 -2.97029602877
1150 -9.8821274654
1155 -3.86037292119
1160 -1.9770904668
1165 0.0773695270586
1170 0.99077176572
1175 0.955400640879
1180 -0.0046695386636
1185 3.9940782188
1190 7.00460599527
1195 1.14574608374
1200 -3.06608416095
1205 0.0111908961353
1210 12.8804221818
1215 16.8890969836
1220 6.86706989401
1225 7.79086402472
1230 10.9435718348
1235 14.023720705
1240 14.0041992034
1245 10.980360993
1250 7.82351338031
1255 13.8902689541
1260 19.8356290409
1265 9.02870899872
1270 4.04643245976
1275 5.93053681837
1280 4.01961906087
1285 2.95739763044
1290 10.9450399089
1295 12.0131270935
1300 10.9585587943
1305 17.6520915335
1310 12.9785488487
1315 11.9797313374
1320 13.989483201
1325 8.99077497953
1330 4.13190094953
1335 3.14920955805
1340 10.9926241476
1345 0.0364696763006
1350 -3.97388229163
1355 -6.0120843089
1360 -5.00423017242
1365 -10.9962235439
1370 -6.96608955506
1375 -7.96737383851
1380 -8.98910031985
1385 -1.58146975243
1390 -11.9167422783
1395 -5.91878799191
1400 -7.91936335753
1405 -10.0400044739
1410 -8.98798127649
1415 -3.96277025371
1420 1.99166176662
1425 4.92707706626
1430 -5.99055688845
1435 -13.9739572742
1440 -14.9668205946
1445 -6.04281321177
1450 -4.93444302863
1455 -5.76150881553
1460 -1.97585144967
1465 -7.92976939985
1470 -8.87508269498
1475 -9.5783980675
1480 -4.06236819998
1485 -5.96165452463
1490 -3.0026891958
1495 4.88155774395
1500 -4.06405778885
1505 -2.9874866007
1510 -0.0515489068842
1515 -3.96705248831
1520 2.9900702214


==> fig/topology/l24t64_b213_ls16_mu0.03_ms0.04.5li_5li_30_HRG.dat <==
935 -8.92168340377
940 -7.00213654868
945 -8.98980685469
950 -16.9913789228
955 -16.8786857667
960 -14.998318939
965 -11.9265307882
970 -25.9023660674
975 -16.9646730389
980 -12.951587349
985 -16.0225661635
990 -13.9886836512
995 -4.07678221416
1000 -7.90321510639
1005 -3.97488974532
1010 -9.91626068736
1015 -9.00548481366
1020 0.972253377036
1025 -5.94987555011
1030 3.75676674414
1035 1.0034869722
1040 4.0231797561
1045 -2.01973991018
1050 2.07645820334
1055 -2.97352856347
1060 -10.0148696367
1065 -0.957804416763
1070 -3.03191153847
1075 -5.99864051244
1080 -7.0048506075
1085 -10.0694001979
1090 -14.0285175374
1095 -7.02666923609
1100 -4.95736028716
1105 -1.07313845723
1110 2.1989705027
1115 -11.0030857743
1120 0.042122235717
1125 5.00845517996
1130 8.92600786623
1135 6.03451807473
1140 6.87875453172
1145 3.94337582695
1150 -0.90837286154
1155 -14.9187877416
1160 -11.9795686901
1165 -11.8713688564
1170 -16.8794149228
1175 -7.96740558585
1180 -7.04301131373
1185 -13.946173862
1190 8.81950784434
1195 9.97866886491
1200 2.04087643122
1205 4.8608022093
1210 9.90334425722
1215 3.9535290455
1220 5.95501132857
1225 5.9599461589
1230 3.97887204407
1235 4.94842100607
1240 5.05531145961
1245 3.01487578689
1250 -0.157719138462
1255 6.98565271371
1260 -0.061535544207
1265 -2.18885010828
1270 -13.9330923487
1275 -1.86608838059
1280 -12.9430244186
1285 -3.8973970315
1290 -15.9976505471
1295 -10.9407450488
1300 -1.26043199162
1305 5.93856910175
1310 8.11345204901
1315 7.04153327724
1320 -2.02693918953
1325 -0.668610406724
1330 -0.415155892512
1335 -8.79981435288
1340 -6.95625093305
1345 1.01902436598
1350 -2.94790640464
1355 -11.9738051852
1360 -14.0140323086
1365 -9.95666374717
1370 -13.07962974
1375 -4.99482155796
1380 -0.0618427958359
1385 -6.06079360195
1390 -4.89955603418
1395 1.03932372825
1400 0.939388079903
1405 4.04324788107
1410 17.982461471
1415 12.0457152574
1420 -7.00199508369
1425 -1.82927699725
1430 -3.7507947136
1435 4.04603378852
1440 17.8526459426
1445 12.9392703759
1450 12.0257216388
1455 -1.90936504105
1460 5.96179781431
1465 18.9218413868
1470 -1.04296645979
1475 9.00236404971
1480 9.03493243234
1485 15.1256081527
1490 14.9622861958
1495 14.9700144381
1500 1.28041161616
1505 -13.9916372164
1510 -8.96928123362
1515 -12.0076717989
1520 -2.01142058922
1525 -7.02160778986
1530 0.324613837202
1535 0.98326038525
1540 -5.01774824617
1545 5.98979450481
1550 4.9969094407
1555 -2.98711811703
1560 5.95609220306
1565 3.98898148707
1570 7.92265017207
1575 10.9223073115
1580 21.975601491
1585 19.7849915315
1590 1.96906800957
1595 -0.0276194785434
1600 13.9568616963
1605 14.8987901545
1610 15.9192734236
1615 13.2300489692
1620 20.0624323343
1625 5.01244388043
1630 9.75608249434
1635 8.06253926111
1640 12.9078514839
1645 2.9324527873
1650 -5.12478520679
1655 5.10862456672
1660 -5.06753912086
1665 9.92341624987
1670 13.9501780369
1675 15.8763380139
1680 16.9306438732
1685 13.0177185852
1690 13.9989874787
1695 6.01955569662
1700 12.9729733258
1705 16.0199158165
1710 14.0156893175
1715 -4.99097346877
1720 -10.9934583219
1725 -12.9105562862
1730 -10.9408565732
1735 -13.960216799
1740 -9.0527026399
1745 2.00677756888
1750 -2.98537535925
1755 -4.92709242563
1760 -1.03125904872
1765 5.05088544187
1770 -2.0669993628
1775 1.86174200136
1780 6.91241271909
1785 6.0656139085
1790 15.85001478
1795 10.8978177353
1800 2.96628917505
1805 0.129059271444
1810 0.8017370966
1815 5.94115483231
1820 8.09543235596
1825 6.98905045893
1830 7.9503375814
1835 12.0187601049
1840 13.0685185296
1845 -7.80527294258
1850 -5.99466948162
1855 -4.96919547144
1860 -5.02424226641
1865 2.96252367804
1870 7.93208468944
1875 5.02780453852
1880 3.09131545522
1885 6.08682202834
1890 0.0601420443892
1895 -8.10620075805
1900 -4.69797580357
1905 -6.94627848832
1910 -3.04647591882
1915 -4.03976952396
1920 -2.93418520931
1925 -5.90063087447
1930 -6.01440216473
1935 -15.9548915045
1940 -5.97306959868
1945 -20.8914773742
1950 -20.0150446033
1955 -22.9695722979
1960 -4.08180280902
1965 -8.84885796983
1970 0.0332950051754
1975 -7.0114486178
1980 -8.13070210522
1985 9.00823728647
1990 3.03795601776
1995 14.9479927614
2000 19.9383039438
2005 14.0111797418
2010 15.0408490267
2015 20.0419396302
2020 16.9748861309
2025 12.131332939
2030 7.05720741581
2035 7.98799385509
2040 1.01844047795
2045 -2.95165778481
2050 1.9178802205
2055 -0.0169029208247
2060 4.9888799368
2065 11.0371832205
2070 0.968245465085
2075 -7.99297246278
2080 -15.0192986894
2085 -10.0231202411
2090 -5.06057068933
2095 -2.87220520924
2100 3.5924361665
2105 2.11185631004
2110 3.04876920225
2115 -1.01953351246
2120 11.9073367601
2125 9.97505957556
2130 -2.90036794586
2135 6.97708467722
2140 5.92793489539
2145 2.00141914896
2150 -15.8476945172
2155 -6.01908377892
2160 -5.0209913896
2165 -11.9632021912
2170 -11.9966833705
2175 -4.99615317602
2180 -0.0108105159272
2185 3.96581057228
2190 -7.93644293152
2195 -6.90190326528
2200 -18.9884636417
2205 -14.0334757044
2210 -13.0666072749
2215 -6.0781940231
2220 0.0210991165362
2225 3.9988855806
2230 3.10439443718
2235 -3.01879986691
2240 6.92629460845
2245 13.9947223472
2250 6.16834734211
2255 11.0420966802
2260 9.0391548006
2265 20.2093375569
2270 8.08482704977
2275 14.0300927723
2280 14.0310485729
2285 15.9001633483
2290 23.9991626604
2295 13.9701466306
2300 8.93689454802
2305 3.97560833652
2310 15.9169670261
2315 8.17966215089
2320 10.0629927413
2325 13.0171653831
2330 19.9254766693
2335 11.0964872622
2340 11.8647468045
2345 5.0037488738
2350 10.9761405086
2355 13.9835424734
2360 12.0070617484
2365 12.0687943008
2370 15.0132417465
2375 16.9713086896
2380 12.0696338356
2385 -0.92862445029
2390 3.99247664639
2395 -4.93145022575
2400 -3.84270477459
2405 -9.94422855266
2410 -16.0127865622
2415 -10.0204011209
2420 -9.9733000396
2425 -18.0245554749
2430 -21.5872848007
2435 -16.9713011339
2440 -16.7928077295
2445 -22.862981393
2450 -16.9239404643
2455 -9.94694798354
2460 -7.93916121528
2465 -5.76964544765
2470 11.9329338045
2475 0.0697945365149
2480 8.03268242792
2485 14.0679968158
2490 14.7568185941
2495 10.6620894776
2500 6.97704154337
2505 9.95236249858
2510 -1.95955953878
2515 2.09613838332
2520 3.0652818256
2525 3.01337899774
2530 -3.00071621054
2535 2.9644538025
2540 10.5969034159
2545 3.93497095562
2550 8.96684472371
2555 1.919481003
2560 4.82557460416
2565 5.02943649688
2570 12.0288388552
2575 2.23615397713
2580 -3.90644930989
2585 0.0098323089231
2590 -8.04341254235
2595 -14.9520173121
2600 -8.93336273506
2605 -8.93336273506
2610 -7.06358181183
2615 -6.99208675278
2620 -19.0020558129
2625 -0.972685624897
2630 1.88915513865
2635 -7.9871848
2640 -9.28599718406
2645 0.933129958949
2650 -2.14214960386
2655 -7.00053091847
2660 -1.01428211643
2665 5.95692621605
2670 -6.9851854558
2675 -1.84952891193
2680 -12.8526510024
2685 -6.99665115934
2690 -6.89559652831
2695 2.99412208458
2700 0.0693622229364
2705 -11.9879890523
2710 -18.9663649023
2715 -26.849759586
2720 -13.937088559
2725 -7.97821055758
2730 -8.12083823908
2735 -7.90886331073
2740 -10.9231916293
2745 -16.9596833173
2750 -20.9360140891
2755 -17.8477226149
2760 -14.1243057741
2765 -19.911736355
2770 -19.5011346749
2775 -20.9346766329
2780 -4.97134171703
2785 -0.0437903172852
2790 -3.11547984441
2795 4.89572093428
2800 1.97695100932
2805 8.97854936938
2810 -2.99950837269
2815 -3.87512250114
2820 11.9923760704
2825 16.9481255926
2830 5.02196915272
2835 2.06562666063
2840 5.00084248092
2845 0.940933809092
2850 -9.9807660925
2855 -0.949892416596
2860 0.944082081969
2865 9.9832713671
2870 2.03475817093
2875 4.8889816074
2880 -1.96793582017
2885 2.05221385552
2890 2.96146112396
2895 -6.99833077031
2900 0.0246299028645
2905 -1.05611675341
2910 2.45585020761
2915 -12.9552816717
2920 -13.926716052
2925 -9.92514691816
2930 -0.904096335843
2935 4.99593547619
2940 2.00109902937
2945 2.97362529542
2950 10.6117150153
2955 4.03955037191
2960 17.9528351122
2965 16.0087759797
2970 10.8984404805
2975 8.784194499
2980 9.87917719174
2985 16.1344721095
2990 14.0177263852
2995 10.1139829932
3000 11.0063762471
3005 6.00935991666
3010 10.9768496335
3015 17.1528022505
3020 10.1212702365
3025 17.9206444397
3030 18.9425466998
3035 8.06586646253
3040 9.02368095426
3045 6.04156336212
3050 0.155815982077
3055 -9.93258045332
3060 -3.97777455289


==> fig/topology/l24t64_b213_ls16_mu0.03_ms0.04.5li_5li_30_mult.dat <==
495 9.82426005648
500 2.11992228911
505 4.0298651484
510 1.05008482514
515 -6.81733817911
520 -7.89103409992
525 -5.95029518176
530 -10.8951602481
535 -4.94571537793
540 -13.9607545637
545 -7.01844870592
550 -12.0344597294
555 -2.10916115288
560 -3.04320105818
565 0.738595152128
570 -7.05332680257
575 -10.0305967141
580 -8.82228781316
585 -3.98683850328
590 -2.05912546614
595 0.986564661111
600 -7.02396154675
605 -3.05445293156
610 -10.0532498578
615 -20.9523137068
620 -9.00693980107
625 -5.01714758227
630 -2.00958771096
635 3.91701306715
640 0.967169002926
645 2.05840384317
650 7.06648678754
655 2.04743436745
660 5.99116608389
665 3.04179192877
670 2.09051990861
675 2.99278763894
680 7.88783519891
685 6.01918990501
690 0.99827366118
695 -1.92571941962
700 6.01283130144
705 4.9492310028
710 2.99615265777
715 8.00795950482
720 10.9894044128
725 16.9771613798
730 20.9939019289
735 20.9683909634
740 11.0032320209
745 14.0506126867
750 8.40696059849
755 8.9813598775
760 2.1123214503
765 -2.96841142713
770 -4.93799224542
775 -2.96422747514
780 7.05003317127
785 -4.89637050218
790 0.0693772705009
795 7.93066420502
800 10.9739691654
805 6.97189222291
810 15.0360281665
815 12.0111343386
820 11.9829215912
825 8.9385834921
830 4.05104274097
835 0.668349550979
840 6.98783812853
845 7.99059005737
850 10.0309568546
855 14.9247433883
860 2.93719033533
865 0.955336155173
870 5.969688357
875 11.9499668245
880 6.96779633999
885 3.99219695881
890 3.9415853285
895 -3.9913575434
900 1.82123192699
905 -3.00697828588
910 2.98980812457
915 0.988837918189
920 -0.997963108931
925 -2.22119900397
930 -0.901627609865


==> fig/topology/l24t64_b213_ls16_mu0.03_ms0.04.5li_5li_30_rhmc.dat <==
0 0.0
5 7.309568e-07
10 -6.5724397e-06
15 -9.6687804e-06
20 -2.81824977e-05
25 -1.346892e-07
30 2.61742928e-05
35 0.933469413197
40 0.939700596845
50 1.94449698293
55 -0.035177776838
60 -2.96941872057
65 3.88352303793
70 5.81475170881
75 5.64436897924
80 2.11044289025
85 4.98314989962
90 1.99150779493
95 3.95685580414
100 -2.80429874727
105 -2.90546349814
110 -0.871960842538
115 2.0948386801
120 -0.970496796568
125 -1.95240914475
130 -4.90385718047
135 -7.80302648186
140 0.439629781019
145 0.0535793920758
150 3.02848346358
155 0.0656601140438
160 3.06513624112
165 7.97346338679
170 3.90709471726
175 1.87067868012
180 3.97924017697
185 3.95863308791
190 5.09505621653
195 7.03006446408
200 3.08490526391
205 3.0333198295
210 0.0911170345832
215 -2.97325151962
220 -2.91014784026
225 4.04825917077
230 0.0741037011379
235 -0.912862856566
240 -1.93091824373
245 -8.89711186108
250 2.97291758141
255 0.920303124645
260 8.93119582197
265 14.0402475524
270 17.8869021466
275 8.97088014549
280 16.8904143818
285 17.8377442915
290 6.93737889146
295 11.7334358254
300 11.8024974843
305 8.87927441526
310 12.9570818974
315 12.8926606562
320 6.00554321289
325 3.26203880223
330 13.9567661713
335 11.0776545418
340 17.0592448466
345 14.8274207103
350 13.0627915686
355 13.0110086311
360 13.9274857078
365 8.96934913823
370 7.88529557008
375 8.01472594448
380 19.5207959572
385 12.9557502065
390 18.8905360596
395 11.331610174
400 16.0286784824
405 13.0524026414
410 14.1251521703
415 17.9072319613
420 19.8563647776
430 15.0375603582
440 14.004300056
445 11.156558252
450 13.0316749322
455 9.97507591388
460 4.99179915536
465 5.95431705935
470 8.96456241725
475 6.82637142064
480 2.01459924899
485 6.94370121805
490 17.8504877029


==> fig/topology/top_m0.01.dat <==
0 0.0
5 7.66838e-07
10 -8.530478e-07
15 -1.17992322e-05
20 -1.72106207e-05
25 -7.84516e-07
30 -4.1052359e-06
35 1.84950323e-05
40 6.40439217e-05
45 0.104988341681
50 0.992829141978
55 0.982908626988
60 -0.980515049731
65 0.989330364048
70 0.96125449711
75 -0.066866260044
80 -1.00352591742
85 -1.18986977361
90 -0.0363135106109
95 -1.93539559557
100 -1.99230771002
105 -1.9730622817
110 2.88551721411
115 2.85424292195
120 1.06045776453
125 -2.92502248775
130 -1.06615566393
135 3.04951437233
140 -0.946409268524
145 -1.98165582049
150 -2.74770283235
155 -3.95571436258
160 -4.02008669618
165 -1.9639666155
170 -2.79293549673
175 -5.9603736219
180 -1.03093083653
185 -3.99731211396
190 -5.76558802114
195 -6.97723798786
200 -7.01469902427
205 -1.08473432993
210 -0.023512862152
215 -5.95783261496
220 -4.02187609969
225 -9.93840146315
230 -6.98686271661
235 -14.8396994477
240 -5.00198074983
245 -7.96197630624
250 -11.9594538334
255 -7.99700911223
260 -10.9133356505
265 -13.8747001084
270 -6.00551945624
275 -7.96418813583
280 -3.99318199207
285 -4.8690140985
290 -5.97711829546
295 -2.97451375503
300 -2.97250919702
305 3.98181758114
310 0.0144718175617
315 2.97778737601
320 1.98670450243
325 2.9500567981
330 3.99013366394
335 5.96946189453
340 4.90637883659
345 -3.92997244869
350 -3.97300526628
355 -5.96607156234
360 -5.01889028043
365 -1.04823830237
370 1.62601700891
375 2.0114473381
380 -2.95434512646
385 -3.0360184316
390 -4.99261056313
395 -3.01042675371
400 0.963710072485
405 -2.02047205825
410 -0.0708283004196
415 0.967873322208
420 2.97692604376
425 5.94182473284
430 0.963903867935
435 -0.0736023937178
440 -1.29917285512
445 -1.0416475566
450 -0.0156936263594
455 4.9362540903
460 2.97128007337
465 1.02241444842
470 -4.96113343029
475 -4.27452065221
480 -1.13620559613
485 -3.05008614688
490 -4.98501849343
495 -5.00016398047
500 -9.91632589204
505 -8.90943972937
510 -3.71451076229
515 -2.89876047404
520 -2.00945245054
525 2.96395700544
530 0.0131307246745
535 7.09828572118
540 5.00946418676
545 3.01034869652
550 6.14543342393
555 7.00734156789
560 7.04237998208
565 5.00698749535
570 7.00075882345
575 4.96137931366
580 4.00392669561
585 2.0442294342
590 1.02884465493
595 1.04071145016
600 -1.99191073138
605 0.992249715311
610 0.972933694906
615 -2.93864621124
620 3.98597155171
625 3.98597155171
630 6.98346846109
635 3.04048456599
640 3.04048456599
645 5.38455616582
650 0.0195031523323
655 -7.98570240184
660 -3.99819751187
665 -10.0733121711
670 -6.10981247986
675 -4.98144913023
680 -1.20937489404
685 -6.0389042023
690 -4.22316892189
695 -2.03792871162
700 -6.99953640898
705 -8.95640360821
710 -9.01206264059
715 -10.0189484374
720 -10.0189484374
725 -17.9801732166
730 -13.0182379832
735 -20.8596507131
740 -21.9156728134
745 -18.95052668
750 -17.9908340838
755 -11.0450149369
760 -8.85332071716
765 -15.9556840728
770 -19.0078298028
775 -15.9625529547
780 -11.9413300123
785 -16.8832834297
790 -16.0404508113
795 -16.9689407175
800 -15.9059772608
805 -11.9858701066
810 -14.0005819848
815 -17.7624754635
820 -12.8881476105
825 -8.02559815079
830 -6.05019170753
832 -7.98447746979
835 -5.0135254824
837 -5.0135254824
840 -2.99763184271
842 -4.97333633503
845 -5.93044920651
850 -7.9988074362
852 -8.02994528861
855 -2.03107394629
860 -5.01741800018
862 -12.0151892835
865 -4.02717787892
870 -2.8560743459
872 -7.00315184456
875 -10.0001317745
880 -5.98216916586
882 -3.99366967027
885 -6.81444298407
890 -8.93646393914
892 -6.80585821743
895 -4.93455701336
900 -6.00845782791
902 -11.9983424326
905 -7.12956443808
910 -6.99365172651
912 -5.98517906193
915 -4.8793799122
920 -11.9008266327
922 -6.95873083474
925 -6.95873083474
930 -7.98024195033
932 -9.91494230953
935 -7.86946623846
940 -11.00031628
942 -14.9569868011
945 -14.9907019563
950 -12.9799326591
952 -17.8974857693
955 -17.8974857693
960 -7.97872631264
962 -11.0392755666
965 -16.0200616931
970 -9.03714120823
972 -14.0112006581
975 -15.019563481
980 -15.020834848
982 -13.9911296188
985 -11.9366896407
990 -6.03288832216
992 -5.02549229455
995 -6.02239178647
1000 -12.8921440959
1002 -13.0393696866
1005 -14.9917671961
1010 -3.9662008379
1012 -5.02220088361
1015 -10.0004026992
1020 -10.0108044694
1022 -4.98462032883
1025 -4.99157445645
1030 -1.00870972738
1032 -4.97523962189
1035 -7.94463638396
1040 -7.96592593798
1042 -9.94572250091
1045 -3.00047138096
1050 -1.97945866193
1052 -1.97945866193
1055 -0.0043830337308
1060 2.00030171953
1062 4.32662345668
1065 1.96538951014
1070 1.98265331903
1072 5.96582347783
1075 1.97800633125
1080 -0.0325326424591
1082 1.06096800826
1085 0.0494870981119
1090 -0.191734688848
1092 5.80014892125
1095 -1.05004766806
1100 -3.96552845709
1105 0.0182203633352
1110 8.96700383623
1115 -0.0131561709253
1120 1.84672863313
1125 -0.0086682932792
1130 -1.01679513742
1135 8.93299027708
1140 2.97052217895
1145 4.94089111021
1150 0.963612072267
1155 0.999702910958
1160 0.0674765599917
1165 6.04068701374
1170 1.22367743349
1175 3.96633315127
1180 3.96601110574
1185 0.996932912297
1190 2.96311307181
1195 2.94899022863
1200 0.978676797082
1205 0.012991615771
1210 0.0021184969956
1215 2.99895250029
1220 4.97038998691
1225 5.86626644639
1230 8.96007230411
1235 3.61100081573
1240 -6.01017193665
1245 -4.04179855549
1250 -2.16891575404
1255 -2.0420335726
1260 -2.93086725784
1265 -2.96091356197
1270 -4.00356562355
1275 -2.34954849273
1280 -12.9577029214
1285 -13.8526367549
1290 -7.01646630643
1295 -10.8820347449
1300 -8.00539282276
1305 -5.94998889196
1310 -2.98691833775
1315 -5.0053181089
1320 -2.99687524888
1325 -2.02977255104
1330 -4.99085940596
1335 -3.09670694846
1340 0.013248022542
1345 -0.94642976883
1350 0.988601543082
1355 2.00051420129
1360 6.04362291261
1365 -0.989119406143
1370 -3.84794282033
1375 1.97397085887
1380 -6.93461346824
1385 0.0623795472186
1390 3.97611443204
1395 -6.92790647099
1400 -1.95930151094
1405 -4.97465744629
1410 -3.92166518446
1415 -5.00329020815
1420 -5.02173726376
1425 -4.02051056876
1430 0.963947602314
1435 -5.93406826084
1440 3.95098046061
1445 -2.05318562831
1450 -2.00048442411
1455 -3.99793016417
1460 -2.11850145236
1465 -4.06428066236
1470 0.0021462204022
1475 3.02609316721
1480 10.9987193032
1485 10.9788075785
1490 5.01175337557
1495 -1.90358382262
1500 1.0440697964
1505 1.05410797611
1510 -6.01085551266
1515 -2.99118483969
1520 0.866377854256
1525 -6.89113813885
1530 -0.0841200245262
1535 -5.10565478993
1540 -6.00201767251
1545 -4.01498093607
1550 1.63980368982
1555 4.99727554228
1560 5.99926812355
1565 5.04845754878
1570 17.9454457064
1575 10.9891374388
1580 13.0018868291
1585 9.0043934716
1590 5.06706993086
1595 6.02030970265
1600 11.0267996046
1605 10.9655696813
1610 -1.9716580462
1615 -1.12117247658
1620 -5.94199874564
1625 -13.0085240597
1630 -5.8733600873
1635 -1.02685612248
1640 -10.9079581506
1645 -16.9815171914
1650 -8.99784342297
1655 -8.95104786168
1660 -1.04198772518
1665 -8.99745684013
1670 -1.96950028233
1675 -7.94338996642
1680 -4.94699718161
1685 5.96641951642
1690 2.07319902562
1695 -11.0187318232
1700 -7.03615310581
1705 -10.9977801363
1710 -6.07840973873
1715 -7.00718138196
1720 -8.95071349914
1725 -3.02823297288
1730 -1.01566371097
1735 -1.06986271783
1740 -13.0439682308
1745 -6.03727838951
1750 -4.00602863347
1755 -6.15722184836
1760 -6.00175394593
1765 -3.944748921
1770 3.03434376349
1775 -2.94325563384
1780 6.02772841811
1785 4.96161201251
1790 3.05226572029
1795 -0.944762678549
1800 6.98466173465
1805 8.01178141061
1810 3.10001586262
1815 3.96811942174
1820 -6.94419246163
1825 1.99757138555
1830 3.98768682525
1835 4.27187332212
1840 7.94253754574
1845 -2.97147561187
1850 -9.98857629855
1855 -4.0260234427
1860 -6.94726977202
1865 -9.00354212798
1870 -9.99331746859
1875 -7.03240931025
1880 -6.03594752054
1885 -6.98016290169
1890 -1.01161102143
1895 -4.63192028802
1900 6.97434222866
1905 4.02739608498
1910 0.028691392329
1915 -2.9656699902
1920 6.0335768708
1925 1.97920264054
1930 0.987641664357
1935 -1.9576663946
1940 0.895981285379
1945 -3.91860178631
1950 0.9254081601
1955 -11.9689379626
1960 -2.03258701344
1965 -4.02507472185
1970 3.96601999764
1975 15.9400158168
1980 5.06117399861
1985 9.02247669111
1990 11.0064378974
1995 4.00872556542
2000 6.09744767052
2005 6.47081080434
2010 0.0349362467346
2015 12.9066279268
2020 10.9575945245
2025 9.99442215188
2030 10.8713504561
2035 1.96863791188
2040 3.99688201086
2045 10.0406367554
2050 8.05991620678
2055 3.90038458292
2060 6.96974969208
2065 14.9593326341
2070 8.01087425497
2075 15.0123219651
2080 5.93041705824
2085 14.9198106507
2090 7.04106832843
2095 15.0063519511
2100 13.9941686015
2105 15.8891686775
2110 11.9256312555
2115 8.97229487117
2120 4.10645404283
2125 2.96288419258
2130 0.0693158269486
2135 4.00788211533
2140 7.97852106361
2145 3.97677353041
2150 0.0686920984
2155 -3.9715131915
2160 -1.03462297674
2165 -3.04474937879
2170 2.92457157566
2175 -5.11711651377
2180 -6.93224214583
2185 -0.975373506615
2190 0.0007915893247
2195 -3.94315480356
2200 0.902820865705
2205 5.00852901617
2210 -1.95569491214
2215 0.982828532536
2220 7.97535947098
2225 11.9324065081
2230 -4.00433527319
2235 -2.9092151639
2240 -2.0017409762
2245 1.95096169402
2250 5.7945259571
2255 1.81340852311
2260 -8.11286586825
2265 -6.98145070751
2270 1.97187126288
2275 10.0174379497
2280 3.98827137206
2285 10.9628048096
2290 3.99484506579
2295 0.999475310596
2300 0.042697824249
2305 -3.99709001197
2310 1.95130215119
2315 1.9601378125
2320 6.96579011994
2325 11.0210665939
2330 0.0216398491203
2335 -1.87305556561
2340 8.97621917901
2345 4.97860100939
2350 4.99871140052
2355 -1.00614662595
2360 2.98355548959
2365 0.962364799938
2370 2.05110548637
2375 0.0107668600049
2380 9.00540507832
2385 7.00914475329
2390 7.0251988943
2395 5.01946277077
2400 10.9978837054
2405 7.01155971045
2410 1.99141897893
2415 -1.96726077334
2420 0.241071654979
2425 -2.99493479301
2430 -2.99969945407
2435 -0.986196772399
2440 -6.99397180746
2445 -9.99784074796
2450 -7.13866609514
2455 -9.00465175355
2460 -7.98762087028
2465 1.00911314096
2470 -0.919428119725
2475 -1.97480843419
2480 0.924183348014
2485 1.97827071394
2490 1.99543559876
2495 3.96890106036
2500 -2.99253267459
2505 -3.94705532828
2510 2.98038813763
2515 5.99791013157
2520 -2.76449932854
2525 -5.93943473236
2530 2.71481421962
2535 3.99692550987
2540 6.99022459646
2545 4.99909432561
2550 11.0644291016
2555 9.98545246654
2560 6.97984865532
2565 5.0382848906
2570 -4.94676804153
2575 3.96288575927
2580 -3.91967741637
2585 1.04745189524
2590 1.01048050906
2595 2.04113319453
2600 1.98796555725
2605 -4.98725078125
2610 2.02491625112
2620 14.9269022106
2625 9.06439546982
2630 7.03637089845
2635 5.99166354534
2640 7.97097223673
2645 8.0036014879
2650 3.03146498394
2655 -1.03298183695
2660 -5.92119550567
2665 4.92284591603
2670 6.95954202362
2675 6.93125192162
2680 9.91958284864
2685 7.02196532745
2690 7.01642052524
2695 2.02784943994
2700 9.04640731411
2705 5.03918992263
2710 8.85302682313
2715 5.18371905632
2720 1.00890125533
2725 -3.06735177511
2730 0.0498081786215
2735 -9.97724324723
2740 -11.5153264118
2745 -12.9672375362
2750 -14.9849254097
2755 -13.9857537127
2760 -11.8640086381
2765 -14.9418489453
2770 -5.9604079725
2775 -4.85743611536
2780 -6.07510246497
2785 2.96776191519
2790 1.92355736945
2795 1.92355736945
2800 -4.10610999095
2805 -8.92231190742
2810 -7.25880978551
2815 -4.06298160907
2820 -8.98985599447
2825 -13.9889933094
2830 -4.95310198105
2835 -1.99383230034
2840 -8.96236870201
2845 -10.000552911
2850 -9.98621304007
2855 -3.96934681106
2860 -6.89652193038
2865 -2.98362886238
2870 3.93030181288
2875 1.97976274084
2880 -5.05507761419
2885 -3.06583748929
2890 -4.000867968
2895 -5.95072875004
2900 -1.8228458018
2905 -4.0009848964
2910 0.972743203816
2915 4.96884319909
2920 13.1868882528
2925 3.87273072538
2930 -5.0152879745
2935 -0.0086068343094
2940 4.91664028373
2945 -1.0143687692
2950 -18.921233635
2955 -3.96131289452
2960 -6.97947915869
2965 -8.84467641827
2970 1.1114972754
2975 4.32218373292
2980 3.01442144924
2985 2.03346183569
2990 3.98407351472
2995 6.02767505575
3000 8.93517160005
3005 8.9514412324
3010 1.98342881578
3015 -7.00012749191
3020 3.98716398824
3025 8.00557774151
3030 12.9890345556
3035 7.05843472949
3040 8.93377657198
3045 3.83148134255
3050 -3.02349633016
3055 2.97434323257
3060 2.99495277964
3065 5.02728590033
3070 6.10779670069
3075 2.98050463581
3080 10.9334177344
3085 6.99327868461
3090 4.97604442721
3095 -10.933759652
3100 -7.02143955881
3105 -5.05760374262
3110 -8.93446895042
3115 -5.02185042471
3120 -3.01088239149
3125 4.19856938935
3130 0.965360820023
3135 -1.01659846938
3140 -1.08881374848
3145 7.98620265076
3150 0.0489404143545
3155 6.00979829956
3160 -0.0191128391673
3165 -5.00349741357
3170 -4.04354043031
3175 6.69562451633
3180 -5.02613480735
3185 -5.9659014562
3190 -5.07830514968
3195 -14.9862576996
3200 -5.85176230494
3205 -9.99302892201
3210 -16.9756433737
3215 -9.0163518421
3220 -4.02121380475
3225 0.380155683564
3230 0.865171481381
3235 -5.01240853619
3240 -19.9709669707
3245 -11.9709901713
3250 -7.01140597779
3255 -13.8501706666
3260 -14.9711865388
3265 -7.08414435286
3270 -8.0134810519
3275 -8.0134810519
3280 -9.99975827711
3285 -6.0299755752
3290 -9.90296068441
3295 -10.8636660636
3300 -4.99981611583
3305 -2.99296324872
3310 -2.97344246309
3315 0.999737206385
3320 -7.9303395044
3325 -7.91202758226
3330 -3.91187354899
3335 -6.97606071219
3340 -5.96484560736
3345 1.96870826473
3350 -1.02747149972
3355 3.03169853727
3360 8.05193916574
3365 5.99099499891
3370 1.01628744831
3375 5.99595760854
3380 8.99426779819
3385 9.00469500805
3390 -3.98344267692
3395 -1.12427911861
3400 3.80533956683
3405 -0.966443814966
3410 1.95674012294
3415 -1.99601305611
3420 7.95064546105
3425 8.94912783484
3430 7.04399784431
3435 1.95280863508
3440 -3.92392944255
3445 -6.02757856907
3450 -8.00776740269
3455 -12.7146656347
3460 -4.97224052169
3465 -7.91224559637
3470 -0.162596139626
3475 -3.86698232411
3480 -0.109827920198
3485 1.99175327612
3490 -3.78205591722
3495 -0.991987340202
3500 -3.97087221825
3505 -5.95143125334
3510 -7.02904331089
3515 -9.04564776179
3520 -15.9272188379
3525 -19.0186912055
3530 -4.07625247951
3535 -13.9033397553
3540 -6.00151908006
3545 -0.038096322352
3550 -5.03060891756
3555 -7.9747323855
3560 -12.9044126926
3565 -0.0766030958808
3570 -4.97012048613
3575 -2.10364520077
3580 -4.22802136893
3585 -6.0256454821
3590 -0.869469876536
3595 -3.01405693937
3600 -3.03694875471
3605 -5.99827556698
3610 -0.070949574143
3615 -12.0945431017
3620 -3.98971704866
3625 -12.9742603839
3630 -12.9973675694
3635 -11.0068380695
3640 -13.0550263762
3645 -8.05037331077
3650 -2.00662481154
3655 0.973274692117
3660 7.91780559578
3665 -4.90311103585
3670 12.9977236217
3675 6.90251611695
3680 6.95445944048
3685 10.6646151903
3690 5.99628547991
3695 -4.93279109882
3700 1.04906601161
3705 1.9699133387
3710 -2.09836855501
3715 0.715286196693
3720 2.02823404695
3725 6.95811973898
3730 4.92866114207
3735 2.08085434368
3740 1.96790556712
3745 3.98534700947
3750 0.990497337665
3755 3.01134855072
3760 -0.94729126201
3765 -2.93011182855
3770 -6.00982226936
3775 2.97104079273
3780 -1.01194815137
3785 -3.96694172517
3790 -1.02583114068
3795 -5.99636618355
3800 6.00716143643
3805 -0.962116456374
3810 1.94243760075
3815 0.971974253132
3820 1.97817142886
3825 3.86682427983
3830 -9.04026880458
3835 -3.99167445113
3840 -0.755439530929
3845 -5.99505846334
3850 -7.93768203255
3855 -8.00570128235
3860 -4.02576275101
3865 -2.97771962988
3870 -4.90305101943
3875 2.94219326733
3880 -3.00514621407
3885 -0.119246784233
3890 3.94963322006
3895 -5.93300781184
3900 -0.0300442247163
3905 9.97769474153
3910 7.02056278951
3915 -0.0513194721753
3920 3.98332213034
3925 3.03813082834
3930 -5.98140174236
3935 1.91085422267
3940 -4.97635936062
3945 -2.9841798969
3950 -1.0085470229
3955 -2.93985114538
3960 0.014235800203
3965 1.95296664901
3970 -5.96297078568
3975 3.05936522699
3980 12.0028815759
3985 -1.01268996262
3990 7.96849282577
3995 10.0111263701
4000 7.95036749001
4005 -0.0532858579407
4010 5.9679885895
4015 5.92636408366
4020 0.0013477570289
4025 -11.087866004
4030 5.94125557997
4035 13.9282992133
4040 4.96310016465
4045 0.0606876663014
4050 8.00038057371
4055 2.1345453428
4060 10.9274951999


==> fig/topology/top_m0.02.dat <==
0 0.0
5 1.0845123e-06
10 -3.322434e-07
15 -7.3080659e-06
20 -6.0988913e-06
25 -2.4343628e-05
30 8.695335e-07
35 0.91894292471
40 0.920803635553
45 0.076229916665
50 0.0456625629417
55 -6.53494615e-05
60 -1.92488704085
65 -0.994433692881
70 -1.04471954978
75 -0.996521509484
80 -1.37092621493
85 -2.01747539996
90 -0.258446105097
95 -0.965746926197
100 -2.88278319863
105 -1.18062426505
110 -0.985702421342
115 -0.0925374921223
120 -3.96486418378
125 -4.97220544703
130 -2.02766119868
135 -5.00568051982
140 -7.09337733784
150 -5.65679915117
160 -3.94990460684
170 -1.93749912391
180 -0.0293894245892
185 1.95186882515
190 -1.98297764756
195 0.975274354192
200 2.01815452959
205 8.67551839321
210 3.81444514283
215 0.966259592398
220 2.0856798631
225 0.913517137426
230 2.90214381875
235 3.93425887529
240 0.95747884944
245 1.9841004264
250 1.97497369554
255 0.766166393386
260 1.52434401085
265 2.93140964906
270 0.97403532023
275 4.03137424241
280 1.97792543852
285 8.99872417011
290 2.04822520984
295 -1.96993601695
300 -2.90577042588
305 5.04764148691
310 4.52982602697
315 7.55933656025
320 1.30061071639
325 -3.96068268389
330 -1.98757890167
335 -1.98040521463
340 1.03149741565
345 4.29862626703
350 3.98109962981
355 -1.00543209845
360 -4.89977646349
365 -0.991170200199
370 8.02724142316
375 3.93897339486
380 9.00902496435
385 6.2239743286
390 4.03355572406
395 8.97574479905
400 5.08732669106
405 -4.96306030211
410 5.07158378412
415 2.01406533415
420 -2.96141885453
425 -1.80281265886
430 4.96478849394
435 3.86289798578
440 5.01606760475
445 1.98384662488
450 -8.98332529259
455 0.847551839823
460 -8.01541165612
465 -12.0005473657
470 -10.8841677994
475 -13.9676542893
480 -12.952257165
485 -8.03107093596
490 -9.01387909295
495 -11.472696144
500 -5.96590813362
505 -4.96024237786
510 -6.98591642058
515 -7.95129395547
520 -9.97391105102
525 -5.92405642961
530 -2.98332681577
535 -7.929471443
540 -6.94876520377
545 -7.03820170784
550 -9.00152549946
555 -10.9843673808
560 -3.04921105305
565 0.0401260710508
570 0.978500831895
575 -0.989672651661
580 0.980004066974
585 -0.0362037811488
590 -4.01835974724
595 -3.96846228907
600 -2.08869708256
605 -7.05028151838
610 -14.9247091174
615 -6.99641435401
620 -6.00099309451
625 -6.98149464498
630 -2.05336892773
635 -0.0451592602519
640 -1.01978752814
645 0.945358970908
650 -0.0399996462344
655 -0.0308795870157
660 -3.04651689979
665 -2.96387972878
670 -7.00797525199
675 -5.9810585857
680 -2.97277834814
685 0.0599860853674
690 -5.95221277653
695 -2.89424053836
700 -4.98698037725
705 -1.99025350973
710 1.04623447459
715 5.01166179402
720 7.9914474915
725 4.09228996684
730 5.999417609
735 17.9553244811
740 10.9925974681
745 8.08122955029
750 6.95877000183
755 9.93719388472
760 7.03029776411
765 4.00824635429
770 5.03232928484
775 4.03737428871
780 2.04253637789
785 0.981026970158
790 3.00786978831
795 1.96160830707
800 1.97966898474
805 2.57960361377
810 3.00014245082
815 -3.89837029802
820 2.00310522151
825 -2.94518246194
830 -3.90826292285
835 9.99164467055
840 2.99993535054
845 8.94349697951
850 10.9210889292
855 10.0765417789
860 11.0088477047
865 9.03009435929
870 13.9827659016
875 12.0362409131
880 12.8963222206
885 13.0389797023
890 13.9805069893
895 12.0342668088
900 6.01176463955
905 11.9420686256
910 6.94924755209
915 9.04819039427
920 9.98088691321
925 11.6346497613
930 15.9620922962
935 4.99921129116
940 6.02631977125
945 7.96636245712
950 14.9829847784
955 12.007184622
960 15.827897482
965 14.9942491633
970 12.0413448519
975 14.0353631216
980 15.0865413706
985 18.9834840135
990 12.000095209
995 10.9935007336
1000 14.9524660404
1005 15.0383627228
1010 11.0024948792
1015 16.9301766615
1020 14.9639273671
1025 13.9919897201
1030 9.99892917581
1035 10.9983820014
1040 13.8744826417
1045 10.0211994902
1050 17.9844420336
1055 19.05151978
1060 15.0436416881
1065 13.094015767
1070 13.9865733068
1075 13.1325489214
1080 13.933698814
1085 16.9384387581
1090 7.01702517322
1095 4.02045385722
1100 5.25108469999
1105 4.10339473329
1110 4.92167406822
1115 2.98464208332
1120 3.96161077366
1125 3.99393263599
1130 -2.96071584446
1135 -0.99230285228
1140 -2.96468952652
1145 -2.97029602877
1150 -9.8821274654
1155 -3.86037292119
1160 -1.9770904668
1165 0.0773695270586
1170 0.99077176572
1175 0.955400640879
1180 -0.0046695386636
1185 3.9940782188
1190 7.00460599527
1195 1.14574608374
1200 -3.06608416095
1205 0.0111908961353
1210 12.8804221818
1215 16.8890969836
1220 6.86706989401
1225 7.79086402472
1230 10.9435718348
1235 14.023720705
1240 14.0041992034
1245 10.980360993
1250 7.82351338031
1255 13.8902689541
1260 19.8356290409
1265 9.02870899872
1270 4.04643245976
1275 5.93053681837
1280 4.01961906087
1285 2.95739763044
1290 10.9450399089
1295 12.0131270935
1300 10.9585587943
1305 17.6520915335
1310 12.9785488487
1315 11.9797313374
1320 13.989483201
1325 8.99077497953
1330 4.13190094953
1335 3.14920955805
1340 10.9926241476
1345 0.0364696763006
1350 -3.97388229163
1355 -6.0120843089
1360 -5.00423017242
1365 -10.9962235439
1370 -6.96608955506
1375 -7.96737383851
1380 -8.98910031985
1385 -1.58146975243
1390 -11.9167422783
1395 -5.91878799191
1400 -7.91936335753
1405 -10.0400044739
1410 -8.98798127649
1415 -3.96277025371
1420 1.99166176662
1425 4.92707706626
1430 -5.99055688845
1435 -13.9739572742
1440 -14.9668205946
1445 -6.04281321177
1450 -4.93444302863
1455 -5.76150881553
1460 -1.97585144967
1465 -7.92976939985
1470 -8.87508269498
1475 -9.5783980675
1480 -4.06236819998
1485 -5.96165452463
1490 -3.0026891958
1495 4.88155774395
1500 -4.06405778885
1505 -2.9874866007
1510 -0.0515489068842
1515 -3.96705248831
1520 2.9900702214
1525 5.9771947076
1530 4.98215867454
1535 -1.96657696886
1540 -3.87972092982
1545 4.9292182274
1550 5.95882606975
1555 6.10012652652
1560 6.04656741259
1565 -0.974026476148
1570 5.12817048197
1575 7.44034396062
1580 7.12193090756
1585 13.9819124157
1590 13.9581584939
1595 10.0322187933
1600 10.983563906
1605 7.01842717735
1610 11.8290650177
1615 1.80708132249
1620 2.00166157912
1625 4.01768178811
1630 0.0746664956383
1635 4.02995671731
1640 2.97395090637
1645 -1.00753939686
1650 -7.96192886306
1655 -6.97831683541
1660 -3.95476452428
1665 -6.01220322418
1670 -7.07946542443
1675 -1.10707326487
1680 -3.17267655835
1685 -1.01623517482
1690 0.0070364469613
1695 0.976212457716
1700 -4.99755882828
1705 3.97645550549
1710 -1.70655290009
1715 -5.97517922561
1720 -5.00175294813
1725 -6.04152284771
1730 -2.01892285512
1735 -0.0278850799121
1740 -3.00122906137
1745 1.05255926332
1750 6.00585341763
1755 11.9698324123
1760 6.04618122809
1765 5.24731371129
1770 4.13932641733
1775 -0.081747826862
1780 -2.96814335597
1785 2.95010782682
1790 5.0161800466
1795 0.932433216404
1800 -0.10750745368
1805 3.95010643025
1815 -1.8618840458
1820 -2.9789494836
1825 8.04514073056
1830 -2.96630195485
1835 5.97943726608
1840 2.96644001117
1845 -1.48806899243
1850 -8.00682865586
1855 -3.05780102226
1860 -4.04218146688
1865 -5.03566821231
1870 -11.1665124873
1875 -0.296209094135
1880 1.95428153623
1885 -7.06903375315
1890 -7.98622352302
1895 0.945581871135
1900 0.933854920296
1905 8.05000146563
1910 3.00595779075
1915 -0.918851603612
1920 6.06527103231
1925 10.017002299
1930 10.006487417
1935 5.0037077601
1940 -3.96639186623
1945 -6.08107253712
1950 -8.98956517572
1955 2.02292771802
1960 -3.0278101891
1965 0.985365518847
1970 -1.97813693237
1975 -9.0340984155
1980 -1.03489531487
1985 2.98390644438
1990 -12.9619389528
1995 -11.0131089455
2000 -11.5172745095
2005 -7.01793562233
2010 -15.9645719219
2015 -14.9959550451
2020 -18.0084378626
2025 -14.0412565295
2030 -6.00794955623
2035 0.975841006294
2040 -3.01347056868
2045 5.98731699777
2050 11.1004399118
2055 8.95101718006
2060 3.1379300653
2065 3.99869637068
2070 -1.91424386361
2075 -7.09138869435
2080 -5.9810944412
2085 -9.92431504364
2090 -6.95628070793
2095 1.07701937852
2100 -4.88471484663
2105 -4.99025974344
2110 9.90236593879
2115 -9.07153031743
2120 -3.92444633743
2125 8.96258822527
2130 7.95395591421
2135 9.69973023408
2140 9.00207998506
2145 11.8243412484
2150 7.03506984551
2155 -2.9837506096
2160 2.09453947585
2165 2.19222159501
2170 0.0599561519069
2175 11.0063920998
2180 18.9318890825
2185 23.9572576878
2190 20.9777920641
2195 -4.93986418507
2200 3.12098964045
2205 10.0419459972
2210 5.99780194178
2215 5.09015432689
2220 4.98608583224
2225 -2.03638152738
2230 -8.89665259445
2235 -14.9113561504
2240 -13.9475201445
2245 -1.97525191764
2250 -12.0306161995
2255 -0.909760666273
2260 -2.04367532858
2265 -1.02244990822
2270 0.998409082131
2275 10.9276122083
2280 3.95816532311
2285 2.94963998867
2290 2.02100304406
2295 8.90438026997
2300 2.18764169672
2305 15.8560201602
2310 3.12601438609
2315 4.21047695745
2320 -7.01445024505
2325 -7.11131868073
2330 -11.9593971759
2335 -6.00682717117
2340 1.80050446585
2345 5.94703825633
2350 9.98775205763
2355 5.97905829035
2360 6.9764057829
2365 5.97508593094
2370 3.10657159803
2375 -1.95118093124
2380 5.00006836947
2385 4.91918651995
2390 -0.996015723425
2395 12.904090623
2400 0.986378953322
2405 -5.02404692293
2410 -4.98127798697
2415 -8.99964036973
2420 -12.8509922351
2425 -6.97411043335
2430 -7.93877915225
2435 -5.87016469214
2440 -11.0451947746
2445 -4.08163991987
2450 -12.9526907137
2455 -14.0919870865
2460 -15.0273644824
2465 -22.9414311137
2470 -25.896897333
2475 -17.9881417546
2480 -14.0768107105
2485 -19.9652207839
2490 -3.11743507674
2495 -2.99006972298
2500 -5.01371200873
2505 -1.95751525895
2510 8.01119589422
2515 8.96789430887
2520 -1.96834084987
2525 13.6900641073
2530 2.18328202407
2535 1.93037706266
2540 11.9592045863
2545 8.04104504378
2550 -1.026368748
2555 1.01786110925
2560 -4.98813997583
2565 -4.95566813638
2570 -10.2213943801
2575 -13.9091052537
2580 -9.95927079439
2585 -9.93657569204
2590 -6.00601318875
2595 -5.03338803907
2600 -4.96161052928
2605 1.13366213038
2610 3.68872503585
2615 7.02393847152
2620 12.7723287762
2625 5.02121980953
2630 0.345543574934
2635 9.06703975524
2640 10.9281631682
2645 5.10940405947
2650 4.096948494
2655 0.999310217515
2660 -2.96914304184
2665 -1.02213035552
2670 3.73299574298
2675 -3.77616811296
2680 5.98868351995
2685 3.95083355936
2700 -12.9608939585
2705 -12.2299787467
2710 -13.1873702401
2715 -14.9924732396
2720 -6.2238254162
2725 -8.02077376762
2730 0.0885795744972
2735 -3.97661946357
2740 -5.00129617326
2745 2.9417118786
2750 0.0026616007218
2755 -7.93964367488
2760 -3.9887957357
2765 1.01536912208
2770 1.65999331593
2775 1.0008291428
2780 3.92930135712
2785 9.9883868947
2790 11.9873007932
2795 7.95168652429
2800 7.14151992462
2805 12.1008398633
2810 11.9435039171
2815 5.05819104734
2820 -5.05395072092
2825 -12.9841935974
2830 -5.9666453129
2835 -5.97383470659
2840 -4.15567770233
2845 -2.04037660946
2850 -9.94731430309
2855 -11.9057276893
2860 -15.9837779861
2865 -20.9447181564
2870 -15.1334098203
2875 -8.88747481599
2880 0.946766981367
2885 -6.94845530349
2890 2.93034981069
2895 -16.9058564633
2900 -19.9666961033
2905 -21.9290592819
2910 -21.9290592819
2915 -20.8619408758
2920 -25.0233045681
2925 -26.963417656
2930 -24.9599688173
2935 -20.0361724442
2940 -14.9607400988
2945 -5.92264535282
2950 -3.0334573331
2955 0.845148790929
2960 -1.39200087906
2965 -7.97247149504
2970 -10.9862944662
2975 -11.9352081014
2980 -6.01668355071
2985 -12.0188872352
2990 -23.0030808075
2995 -16.0366667819
3000 -17.0449750041
3005 -2.28749894563
3010 -3.02826730098
3015 -6.16738625074
3020 4.87275053154
3025 4.98917158338
3030 7.94124880197
3035 9.97229483778
3040 10.9192830669
3045 -2.0216375185
3050 -3.04641190772
3055 -5.05012710864
3060 -4.92019822536
3065 -4.99848789574
3070 4.00231574892
3075 6.97593019058
3080 0.917127252896
3085 3.02586305417
3090 1.04403041242
3095 2.08395355011
3100 -8.02168902661
3105 -2.27751383339
3110 3.92096687675
3115 1.98515093687
3120 2.02911583081
3125 5.06811716586
3130 11.0099406895
3135 6.9792355004
3140 0.97638563034
3145 7.6401441354
3150 4.99337943343
3155 8.97384741722
3160 3.93168702169
3165 0.790953818978
3170 2.49415165254
3175 -1.91024687496
3180 -8.9654298072
3185 1.06567544744
3190 -4.96084679004
3195 -7.03604827416
3200 2.93561220864
3205 0.009391072241
3210 -1.95893537958
3215 -3.91068770008
3220 9.97416125578
3225 -0.281599838791
3230 -1.1718736099
3235 7.96575651979
3240 -1.40213896338
3245 1.00867108984
3250 3.11025973632
3255 1.03266902069
3260 3.02014322066
3265 -1.00419022086
3270 6.9008204424
3275 2.94920944037
3280 -7.97408273505
3285 -6.98404051706
3290 3.96011457588
3295 0.700141202994
3300 2.9735653941
3305 2.04219326927
3310 2.35768291983
3315 9.17349342273
3320 16.0114216685
3325 11.048199478
3330 13.9913164666
3335 10.1774443071
3340 18.9730878653
3345 10.9809497536
3350 7.04556074219
3355 5.9914166722
3360 2.08551042578
3365 12.0424314746
3370 6.04295258886
3375 21.9825526377
3380 16.9870319161
3385 7.38072501858
3390 1.99972890063
3395 2.99374755227
3400 7.04992959429
3405 -0.992373813609
3410 3.99742644695
3415 0.0513947180976
3420 9.00659647816
3425 13.9415371488
3430 -4.98004855668
3435 2.99911058834
3440 2.03901412961
3445 -5.93670822246
3450 -2.02349224352
3455 -3.96526409671
3460 -5.10150649865
3465 -11.0156577338
3470 -10.1561020029
3475 -9.00216759195
3480 -9.98283867463
3485 -3.9647743946
3490 -14.9395202187
3495 0.0568091252044
3500 1.09532029277
3505 7.98374874965
3510 0.984302803037
3515 -3.79192806522
3520 6.95414805814
3525 5.98131833195
3530 4.94647803932
3535 7.95765076379
3540 8.9753986906
3545 18.9789549088
3550 20.9583856413
3555 14.9904618367
3560 2.06431387878
3565 4.04008634133
3570 13.0062060591
3575 10.9933765447
3580 10.0319557348
3585 12.9696573828
3590 15.9449099881
3595 4.03281079349
3600 11.9808005502
3605 8.97628606035
3610 7.99934816679


==> fig/topology/top_m0.03.dat <==
0 0.0
5 7.309568e-07
10 -6.5724397e-06
15 -9.6687804e-06
20 -2.81824977e-05
25 -1.346892e-07
30 2.61742928e-05
35 0.933469413197
40 0.939700596845
50 1.94449698293
55 -0.035177776838
60 -2.96941872057
65 3.88352303793
70 5.81475170881
75 5.64436897924
80 2.11044289025
85 4.98314989962
90 1.99150779493
95 3.95685580414
100 -2.80429874727
105 -2.90546349814
110 -0.871960842538
115 2.0948386801
120 -0.970496796568
125 -1.95240914475
130 -4.90385718047
135 -7.80302648186
140 0.439629781019
145 0.0535793920758
150 3.02848346358
155 0.0656601140438
160 3.06513624112
165 7.97346338679
170 3.90709471726
175 1.87067868012
180 3.97924017697
185 3.95863308791
190 5.09505621653
195 7.03006446408
200 3.08490526391
205 3.0333198295
210 0.0911170345832
215 -2.97325151962
220 -2.91014784026
225 4.04825917077
230 0.0741037011379
235 -0.912862856566
240 -1.93091824373
245 -8.89711186108
250 2.97291758141
255 0.920303124645
260 8.93119582197
265 14.0402475524
270 17.8869021466
275 8.97088014549
280 16.8904143818
285 17.8377442915
290 6.93737889146
295 11.7334358254
300 11.8024974843
305 8.87927441526
310 12.9570818974
315 12.8926606562
320 6.00554321289
325 3.26203880223
330 13.9567661713
335 11.0776545418
340 17.0592448466
345 14.8274207103
350 13.0627915686
355 13.0110086311
360 13.9274857078
365 8.96934913823
370 7.88529557008
375 8.01472594448
380 19.5207959572
385 12.9557502065
390 18.8905360596
395 11.331610174
400 16.0286784824
405 13.0524026414
410 14.1251521703
415 17.9072319613
420 19.8563647776
430 15.0375603582
440 14.004300056
445 11.156558252
450 13.0316749322
455 9.97507591388
460 4.99179915536
465 5.95431705935
470 8.96456241725
475 6.82637142064
480 2.01459924899
485 6.94370121805
490 17.8504877029
495 9.82426005648
500 2.11992228911
505 4.0298651484
510 1.05008482514
515 -6.81733817911
520 -7.89103409992
525 -5.95029518176
530 -10.8951602481
535 -4.94571537793
540 -13.9607545637
545 -7.01844870592
550 -12.0344597294
555 -2.10916115288
560 -3.04320105818
565 0.738595152128
570 -7.05332680257
575 -10.0305967141
580 -8.82228781316
585 -3.98683850328
590 -2.05912546614
595 0.986564661111
600 -7.02396154675
605 -3.05445293156
610 -10.0532498578
615 -20.9523137068
620 -9.00693980107
625 -5.01714758227
630 -2.00958771096
635 3.91701306715
640 0.967169002926
645 2.05840384317
650 7.06648678754
655 2.04743436745
660 5.99116608389
665 3.04179192877
670 2.09051990861
675 2.99278763894
680 7.88783519891
685 6.01918990501
690 0.99827366118
695 -1.92571941962
700 6.01283130144
705 4.9492310028
710 2.99615265777
715 8.00795950482
720 10.9894044128
725 16.9771613798
730 20.9939019289
735 20.9683909634
740 11.0032320209
745 14.0506126867
750 8.40696059849
755 8.9813598775
760 2.1123214503
765 -2.96841142713
770 -4.93799224542
775 -2.96422747514
780 7.05003317127
785 -4.89637050218
790 0.0693772705009
795 7.93066420502
800 10.9739691654
805 6.97189222291
810 15.0360281665
815 12.0111343386
820 11.9829215912
825 8.9385834921
830 4.05104274097
835 0.668349550979
840 6.98783812853
845 7.99059005737
850 10.0309568546
855 14.9247433883
860 2.93719033533
865 0.955336155173
870 5.969688357
875 11.9499668245
880 6.96779633999
885 3.99219695881
890 3.9415853285
895 -3.9913575434
900 1.82123192699
905 -3.00697828588
910 2.98980812457
915 0.988837918189
920 -0.997963108931
925 -2.22119900397
930 -0.901627609865
935 -8.92168340377
940 -7.00213654868
945 -8.98980685469
950 -16.9913789228
955 -16.8786857667
960 -14.998318939
965 -11.9265307882
970 -25.9023660674
975 -16.9646730389
980 -12.951587349
985 -16.0225661635
990 -13.9886836512
995 -4.07678221416
1000 -7.90321510639
1005 -3.97488974532
1010 -9.91626068736
1015 -9.00548481366
1020 0.972253377036
1025 -5.94987555011
1030 3.75676674414
1035 1.0034869722
1040 4.0231797561
1045 -2.01973991018
1050 2.07645820334
1055 -2.97352856347
1060 -10.0148696367
1065 -0.957804416763
1070 -3.03191153847
1075 -5.99864051244
1080 -7.0048506075
1085 -10.0694001979
1090 -14.0285175374
1095 -7.02666923609
1100 -4.95736028716
1105 -1.07313845723
1110 2.1989705027
1115 -11.0030857743
1120 0.042122235717
1125 5.00845517996
1130 8.92600786623
1135 6.03451807473
1140 6.87875453172
1145 3.94337582695
1150 -0.90837286154
1155 -14.9187877416
1160 -11.9795686901
1165 -11.8713688564
1170 -16.8794149228
1175 -7.96740558585
1180 -7.04301131373
1185 -13.946173862
1190 8.81950784434
1195 9.97866886491
1200 2.04087643122
1205 4.8608022093
1210 9.90334425722
1215 3.9535290455
1220 5.95501132857
1225 5.9599461589
1230 3.97887204407
1235 4.94842100607
1240 5.05531145961
1245 3.01487578689
1250 -0.157719138462
1255 6.98565271371
1260 -0.061535544207
1265 -2.18885010828
1270 -13.9330923487
1275 -1.86608838059
1280 -12.9430244186
1285 -3.8973970315
1290 -15.9976505471
1295 -10.9407450488
1300 -1.26043199162
1305 5.93856910175
1310 8.11345204901
1315 7.04153327724
1320 -2.02693918953
1325 -0.668610406724
1330 -0.415155892512
1335 -8.79981435288
1340 -6.95625093305
1345 1.01902436598
1350 -2.94790640464
1355 -11.9738051852
1360 -14.0140323086
1365 -9.95666374717
1370 -13.07962974
1375 -4.99482155796
1380 -0.0618427958359
1385 -6.06079360195
1390 -4.89955603418
1395 1.03932372825
1400 0.939388079903
1405 4.04324788107
1410 17.982461471
1415 12.0457152574
1420 -7.00199508369
1425 -1.82927699725
1430 -3.7507947136
1435 4.04603378852
1440 17.8526459426
1445 12.9392703759
1450 12.0257216388
1455 -1.90936504105
1460 5.96179781431
1465 18.9218413868
1470 -1.04296645979
1475 9.00236404971
1480 9.03493243234
1485 15.1256081527
1490 14.9622861958
1495 14.9700144381
1500 1.28041161616
1505 -13.9916372164
1510 -8.96928123362
1515 -12.0076717989
1520 -2.01142058922
1525 -7.02160778986
1530 0.324613837202
1535 0.98326038525
1540 -5.01774824617
1545 5.98979450481
1550 4.9969094407
1555 -2.98711811703
1560 5.95609220306
1565 3.98898148707
1570 7.92265017207
1575 10.9223073115
1580 21.975601491
1585 19.7849915315
1590 1.96906800957
1595 -0.0276194785434
1600 13.9568616963
1605 14.8987901545
1610 15.9192734236
1615 13.2300489692
1620 20.0624323343
1625 5.01244388043
1630 9.75608249434
1635 8.06253926111
1640 12.9078514839
1645 2.9324527873
1650 -5.12478520679
1655 5.10862456672
1660 -5.06753912086
1665 9.92341624987
1670 13.9501780369
1675 15.8763380139
1680 16.9306438732
1685 13.0177185852
1690 13.9989874787
1695 6.01955569662
1700 12.9729733258
1705 16.0199158165
1710 14.0156893175
1715 -4.99097346877
1720 -10.9934583219
1725 -12.9105562862
1730 -10.9408565732
1735 -13.960216799
1740 -9.0527026399
1745 2.00677756888
1750 -2.98537535925
1755 -4.92709242563
1760 -1.03125904872
1765 5.05088544187
1770 -2.0669993628
1775 1.86174200136
1780 6.91241271909
1785 6.0656139085
1790 15.85001478
1795 10.8978177353
1800 2.96628917505
1805 0.129059271444
1810 0.8017370966
1815 5.94115483231
1820 8.09543235596
1825 6.98905045893
1830 7.9503375814
1835 12.0187601049
1840 13.0685185296
1845 -7.80527294258
1850 -5.99466948162
1855 -4.96919547144
1860 -5.02424226641
1865 2.96252367804
1870 7.93208468944
1875 5.02780453852
1880 3.09131545522
1885 6.08682202834
1890 0.0601420443892
1895 -8.10620075805
1900 -4.69797580357
1905 -6.94627848832
1910 -3.04647591882
1915 -4.03976952396
1920 -2.93418520931
1925 -5.90063087447
1930 -6.01440216473
1935 -15.9548915045
1940 -5.97306959868
1945 -20.8914773742
1950 -20.0150446033
1955 -22.9695722979
1960 -4.08180280902
1965 -8.84885796983
1970 0.0332950051754
1975 -7.0114486178
1980 -8.13070210522
1985 9.00823728647
1990 3.03795601776
1995 14.9479927614
2000 19.9383039438
2005 14.0111797418
2010 15.0408490267
2015 20.0419396302
2020 16.9748861309
2025 12.131332939
2030 7.05720741581
2035 7.98799385509
2040 1.01844047795
2045 -2.95165778481
2050 1.9178802205
2055 -0.0169029208247
2060 4.9888799368
2065 11.0371832205
2070 0.968245465085
2075 -7.99297246278
2080 -15.0192986894
2085 -10.0231202411
2090 -5.06057068933
2095 -2.87220520924
2100 3.5924361665
2105 2.11185631004
2110 3.04876920225
2115 -1.01953351246
2120 11.9073367601
2125 9.97505957556
2130 -2.90036794586
2135 6.97708467722
2140 5.92793489539
2145 2.00141914896
2150 -15.8476945172
2155 -6.01908377892
2160 -5.0209913896
2165 -11.9632021912
2170 -11.9966833705
2175 -4.99615317602
2180 -0.0108105159272
2185 3.96581057228
2190 -7.93644293152
2195 -6.90190326528
2200 -18.9884636417
2205 -14.0334757044
2210 -13.0666072749
2215 -6.0781940231
2220 0.0210991165362
2225 3.9988855806
2230 3.10439443718
2235 -3.01879986691
2240 6.92629460845
2245 13.9947223472
2250 6.16834734211
2255 11.0420966802
2260 9.0391548006
2265 20.2093375569
2270 8.08482704977
2275 14.0300927723
2280 14.0310485729
2285 15.9001633483
2290 23.9991626604
2295 13.9701466306
2300 8.93689454802
2305 3.97560833652
2310 15.9169670261
2315 8.17966215089
2320 10.0629927413
2325 13.0171653831
2330 19.9254766693
2335 11.0964872622
2340 11.8647468045
2345 5.0037488738
2350 10.9761405086
2355 13.9835424734
2360 12.0070617484
2365 12.0687943008
2370 15.0132417465
2375 16.9713086896
2380 12.0696338356
2385 -0.92862445029
2390 3.99247664639
2395 -4.93145022575
2400 -3.84270477459
2405 -9.94422855266
2410 -16.0127865622
2415 -10.0204011209
2420 -9.9733000396
2425 -18.0245554749
2430 -21.5872848007
2435 -16.9713011339
2440 -16.7928077295
2445 -22.862981393
2450 -16.9239404643
2455 -9.94694798354
2460 -7.93916121528
2465 -5.76964544765
2470 11.9329338045
2475 0.0697945365149
2480 8.03268242792
2485 14.0679968158
2490 14.7568185941
2495 10.6620894776
2500 6.97704154337
2505 9.95236249858
2510 -1.95955953878
2515 2.09613838332
2520 3.0652818256
2525 3.01337899774
2530 -3.00071621054
2535 2.9644538025
2540 10.5969034159
2545 3.93497095562
2550 8.96684472371
2555 1.919481003
2560 4.82557460416
2565 5.02943649688
2570 12.0288388552
2575 2.23615397713
2580 -3.90644930989
2585 0.0098323089231
2590 -8.04341254235
2595 -14.9520173121
2600 -8.93336273506
2605 -8.93336273506
2610 -7.06358181183
2615 -6.99208675278
2620 -19.0020558129
2625 -0.972685624897
2630 1.88915513865
2635 -7.9871848
2640 -9.28599718406
2645 0.933129958949
2650 -2.14214960386
2655 -7.00053091847
2660 -1.01428211643
2665 5.95692621605
2670 -6.9851854558
2675 -1.84952891193
2680 -12.8526510024
2685 -6.99665115934
2690 -6.89559652831
2695 2.99412208458
2700 0.0693622229364
2705 -11.9879890523
2710 -18.9663649023
2715 -26.849759586
2720 -13.937088559
2725 -7.97821055758
2730 -8.12083823908
2735 -7.90886331073
2740 -10.9231916293
2745 -16.9596833173
2750 -20.9360140891
2755 -17.8477226149
2760 -14.1243057741
2765 -19.911736355
2770 -19.5011346749
2775 -20.9346766329
2780 -4.97134171703
2785 -0.0437903172852
2790 -3.11547984441
2795 4.89572093428
2800 1.97695100932
2805 8.97854936938
2810 -2.99950837269
2815 -3.87512250114
2820 11.9923760704
2825 16.9481255926
2830 5.02196915272
2835 2.06562666063
2840 5.00084248092
2845 0.940933809092
2850 -9.9807660925
2855 -0.949892416596
2860 0.944082081969
2865 9.9832713671
2870 2.03475817093
2875 4.8889816074
2880 -1.96793582017
2885 2.05221385552
2890 2.96146112396
2895 -6.99833077031
2900 0.0246299028645
2905 -1.05611675341
2910 2.45585020761
2915 -12.9552816717
2920 -13.926716052
2925 -9.92514691816
2930 -0.904096335843
2935 4.99593547619
2940 2.00109902937
2945 2.97362529542
2950 10.6117150153
2955 4.03955037191
2960 17.9528351122
2965 16.0087759797
2970 10.8984404805
2975 8.784194499
2980 9.87917719174
2985 16.1344721095
2990 14.0177263852
2995 10.1139829932
3000 11.0063762471
3005 6.00935991666
3010 10.9768496335
3015 17.1528022505
3020 10.1212702365
3025 17.9206444397
3030 18.9425466998
3035 8.06586646253
3040 9.02368095426
3045 6.04156336212
3050 0.155815982077
3055 -9.93258045332
3060 -3.97777455289

